Machine Unlearning of Features and Labels

Removing information from a machine learning model is a non-trivial task that requires to partially revert the training process. This task is unavoidable when sensitive data, such as credit card numbers or passwords, accidentally enter the model and need to be removed afterwards. Recently, different concepts for machine unlearning have been proposed to address this problem. While these approaches are effective in removing individual data points, they do not scale to scenarios where larger groups of features and labels need to be reverted. In this paper, we propose the first method for unlearning features and labels. Our approach builds on the concept of influence functions and realizes unlearning through closed-form updates of model parameters. It enables to adapt the influence of training data on a learning model retrospectively, thereby correcting data leaks and privacy issues. For learning models with strongly convex loss functions, our method provides certified unlearning with theoretical guarantees. For models with non-convex losses, we empirically show that unlearning features and labels is effective and significantly faster than other strategies.

==> figures/Unlearning/alice/fidelity-runtime-alice.csv <==
,# Affected samples,method,seed,acc_before,ACC after fix,# Gradients,Time (s)
0,200,first-order,,,0.875,-1,1.74
1,200,second-order,,,0.884,-1,58.66
2,200,fine-tuning-1,,,0.863,-1,41.65
3,200,sharding-5,,,0.574,-1,3283
4,500,first-order,,,0.85,-1,2.17
5,500,second-order,,,0.871,-1,58.46
6,500,fine-tuning-1,,,0.874,-1,41.88
7,500,sharding-5,,,0.574,-1,3283
8,1000,first-order,,,0.836,-1,1.93
9,1000,second-order,,,0.847,-1,59.21
10,1000,fine-tuning-1,,,0.867,-1,42.06
11,1000,sharding-5,,,0.573,-1,3283
12,2000,first-order,,,0.711,-1,1.63
13,2000,second-order,,,0.776,-1,60.94
14,2000,fine-tuning-1,,,0.881,-1,42.13
15,2000,sharding-5,,,0.573,-1,3283

==> figures/Unlearning/appendix/fidelity-multiple-steps-appdx.csv <==
,Dataset,method,Gradient Residual,Accuracy
0,Diabetis,first-order,3.47,64.17
1,Diabetis,first-order-seq,3.38,63.95
2,Diabetis,second-order,0.15,69.35
3,Diabetis,second-order-seq,0.04,69.83
4,Adult,first-order,22.44,82.49
5,Adult,first-order-seq,5.41,81.64
6,Adult,second-order,4.14,83.60
7,Adult,second-order-seq,0.17,84.45
8,Spam,first-order,9.04,97.27
9,Spam,first-order-seq,8.99,97.64
10,Spam,second-order,0.67,97.87
11,Spam,second-order-seq,0.32,97.86
14,Malware,first-order,11.67,93.68
15,Malware,first-order-seq,11.67,93.68
16,Malware,second-order,0.53,96.74
17,Malware,second-order-seq,0.40,96.75

==> figures/Unlearning/diff_test_loss/fidelity_Adult.csv <==
x,DP,Finetuning,1st-Order,2nd-Order,Retraining,SISA
2,83.83569805294515,83.67999508629691,83.95295129291813,84.31496836803638,84.69344634850441,84.61396720103187
4,83.10638167188748,82.94773048338554,83.59345249063325,84.31564400221117,84.67501996191882,84.61409004360911
8,81.47748909772127,81.37466986057368,82.08611264664333,84.31189730360545,84.66310423192678,84.61396720103187
16,80.13494257109514,79.92985688839751,81.10982126405013,84.31300288680058,84.66347275965849,84.6325164301947
32,79.01738222467908,79.00958172102452,78.83207419691666,84.2260917634052,84.66961488852036,84.64443216018674
64,78.48430686075795,78.66273570419506,78.63816718874763,83.79362447024137,84.68804127510595,84.64516921565016
128,74.80351329770899,75.49511700755481,76.7778391990664,78.72931638105767,84.71187273508998,84.63902708678827


==> figures/Unlearning/diff_test_loss/fidelity_Diabetis.csv <==
x,DP,Finetuning,1st-Order,2nd-Order,Retraining,SISA
2,61.12987012987012,62.409090909090914,62.974025974025984,67.81168831168831,68.16883116883116,69.48051948051949
4,59.04545454545455,59.93506493506494,60.42857142857142,67.94155844155844,68.16883116883116,68.84415584415584
8,56.51948051948052,56.727272727272734,57.1948051948052,68.2077922077922,68.19480519480518,70.11688311688313
16,56.04545454545454,56.11688311688312,57.03896103896105,68.1168831168831,68.16883116883116,69.48051948051949
32,55.88311688311689,55.9090909090909,55.44805194805195,69.0974025974026,68.85714285714286,70.11688311688313
64,55.27272727272726,55.25974025974026,53.870129870129865,62.46753246753247,69.51948051948054,68.84415584415584
128,54.922077922077925,54.44155844155845,53.480519480519476,60.59740259740259,70.14285714285715,68.83116883116882


==> figures/Unlearning/diff_test_loss/fidelity_Malware.csv <==
x,DP,Finetuning,1st-Order,2nd-Order,Retraining,SISA
2,94.78377005890717,94.81088767011988,94.87629494210846,95.28712167377618,97.72760511882998,95.68799512492383
4,95.15559618119033,95.17499492179569,95.17408084501322,95.02193784277881,97.72841763152549,95.48832013000202
8,93.29108267316676,93.46902295348364,93.38563883810686,95.28519195612434,97.73085516961203,95.3016453382084
16,79.97653869591713,82.67499492179567,81.99106236034939,95.25665244769449,97.73979280926264,95.15051797684337
32,65.71826122283161,70.50487507617305,69.57485273207395,93.24070688604509,97.73044891326427,93.14056469632338
64,55.29890310786107,61.14879138736543,59.83780215315865,75.5057891529555,97.64391631119237,64.5951655494617
128,51.69632338005281,57.794028031687986,56.10907982937232,62.5619540930327,95.13548649197644,45.66890107657932


==> figures/Unlearning/diff_test_loss/fidelity_Spam.csv <==
x,DP,Finetuning,1st-Order,2nd-Order,Retraining,SISA
2,78.56717081850533,76.25860023724793,83.33303677342823,97.33540925266907,98.47627520759194,92.54626334519573
4,77.72894424673785,75.983837485172,81.83733689205219,97.59326809015421,98.47924080664295,89.9688612099644
8,73.77550415183867,73.06376037959669,79.35438908659549,97.54537366548043,98.47419928825623,83.682384341637
16,67.27268683274022,67.35557532621588,73.44750889679716,96.57250889679716,98.4626334519573,71.29507710557532
32,61.49688612099645,61.80145314353499,69.33956109134043,94.66029062870702,98.44068801897984,64.97983392645314
64,59.06465005931199,59.077995255041515,64.47375444839858,89.81717081850535,98.40065243179123,53.511269276393826
128,56.09875444839858,56.118179122182696,62.02876631079477,83.84771648873073,98.3223606168446,51.028173190984575


==> figures/Unlearning/diff_test_loss/scatter_data_adult_1000.csv <==
DP,Occlusion,FirstOrder,SecondOrder,Retraining,FineTuning
21.315119416471134,21.315119416471134,20.834209624050345,16.78415883478192,16.82520753389508,22.936074946419467
29.434783364107716,29.434783364107716,29.283971962584474,25.07656980349566,25.09172664669859,30.42017163854507
20.84996126333499,20.84996126333499,20.48511837911792,16.138281491383168,16.12344055637368,22.432077281531747
13.880269612418488,13.880269612418488,13.783468915880803,11.242255559131081,11.236930996688898,15.02996856003847
32.43840920907496,32.43840920907496,32.01015758185531,26.368582141898514,26.373262366687413,33.8298432583033
12.190777004001575,12.190777004001575,12.093286280598477,10.51376262150734,10.527792667639005,13.355790948911817
23.96622381731504,23.96622381731504,23.88009934838192,20.709642758050904,20.683162921612166,24.999549908941844
40.25984246252119,40.25984246252119,39.75749971355981,31.51630183783709,31.460638650614783,41.5773311557823
21.471862832022452,21.471862832022452,21.10976976292477,16.143096334802976,16.139645737650426,23.098520700774316
23.80947058617494,23.80947058617494,23.67253914810135,19.948206582750572,19.92676902288804,24.857599189133907
4.7465526534015225,4.7465526534015225,4.652471525387227,4.540337539950997,4.53956851154544,6.345717439193322
11.975701502346055,11.975701502346055,11.89144374307216,11.726760098667,11.728142292231496,13.420641358188732
25.754745459415062,25.754745459415062,25.388929472172094,20.14310934870082,20.136613308815868,27.322378645752906
21.341226251417538,21.341226251417538,21.104565443492902,17.050053379551173,17.05802239629702,22.880496372566995
5.106487831732011,5.106487831732011,5.050842801550971,5.047897739570544,5.04661802262126,6.663323835215124
-0.30106944337967434,-0.30106944337967434,-0.36875864574358275,-0.28627805286123476,-0.2857877377882687,1.3115692791288893
18.862231138846255,18.862231138846255,18.767281832397202,16.034288854269107,16.032283325583194,19.935631106451183
35.95064650355562,35.95064650355562,35.475263780595924,28.235313548831982,28.161105529476117,37.37171773957016
21.75380494332785,21.75380494332785,21.644187298135876,19.071293356844762,19.062918452200392,22.78553201894283
10.696555436657945,10.696555436657945,10.611454494895952,9.506018027979735,9.50031534000118,11.853724955890357


==> figures/Unlearning/diff_test_loss/scatter_data_adult_2000.csv <==
DP,Occlusion,FirstOrder,SecondOrder,Retraining,FineTuning
37.048098800752996,37.048098800752996,34.9991645251248,23.593260066199946,24.041509849659633,39.20589840605862
64.85726380544475,64.85726380544475,62.948018245155254,43.926855351503036,44.27096135866486,66.5024144957788
49.74851573978776,49.74851573978776,48.521864003154406,34.17848939733449,34.32145886207218,51.611787156443825
62.89294578748195,62.89294578748195,60.86719199921208,43.4133780940665,43.462757394456276,64.59698171159653
61.19029023094481,61.19029023094481,59.44652046005103,40.343416365674784,40.0585880274848,62.938668314671304
22.15177734537974,22.15177734537974,21.812017121384997,20.994528594759686,20.997123971539622,23.909574650868308
64.15797225120332,64.15797225120332,62.83823368047524,43.31021767225684,43.04965570361128,65.93707512206856
62.68788147705527,62.68788147705527,60.79806134939281,41.588819332351704,41.37475749891564,64.36397320561082
3.770828880054978,3.770828880054978,3.462136181320602,3.313287259399658,3.312894957498429,5.816564169665071
33.05078341150147,33.05078341150147,32.5643956589156,23.665340169485717,23.646720120719692,34.24738809934752
61.61649245013723,61.61649245013723,59.788109793802505,41.281862093006566,41.12781060976158,63.36935639078547
63.33414322989847,63.33414322989847,61.40120489351102,42.535135986296154,42.29314624032668,65.02107254682232
46.339280189440615,46.339280189440615,44.996832464139516,31.313441584887187,31.168176162213058,48.34075542134269
16.162472238966075,16.162472238966075,15.817352245532675,15.358182486243095,15.357557217639624,18.026809261247763
45.58401704643802,45.58401704643802,44.28908203167157,31.74135437223049,31.692768475075354,47.5103459392958
17.51576660730825,17.51576660730825,17.11915122924438,16.563045226432223,16.564738922603283,19.39307740318145
25.256723355312715,25.256723355312715,24.920945085841595,18.66119811223689,18.60184493854831,26.51964020737978
7.5904602536011225,7.5904602536011225,7.2128550955421815,5.268994978925548,5.467667844617608,9.09604473922991
31.32638259601663,31.32638259601663,30.881490813806522,23.211021941084255,23.126596246152985,32.55147577857679
43.04980456977319,43.04980456977319,41.4708248627976,25.052489896632324,25.09044700215054,44.99853332331986


==> figures/Unlearning/diff_test_loss/scatter_data_diabetis_120.csv <==
DP,Occlusion,FirstOrder,SecondOrder,Retraining,FineTuning
0.5715321596692888,0.5715321596692888,2.0991879175613235,0.19967867175228093,0.19829043441853855,0.5318624209235168
3.976742094988481,3.976742094988481,5.1842222416221375,2.243939416642206,2.2769601190927915,3.906851720367797
8.991886890837634,8.991886890837634,9.75485885447506,5.340903355044986,5.407558281476213,8.905643507485763
2.684506298224676,2.684506298224676,2.9314582809623744,2.690343978236797,2.6055162035738135,2.632816187332594
-3.153164553360284,-3.153164553360284,-1.806212282998274,-2.7701790920989424,-2.7856737931798534,-3.162332650315591
0.6464419256113842,0.6464419256113842,1.3059529114117367,2.500361793594095,2.3207538752421897,0.6175808111422612
4.88974560320753,4.88974560320753,7.489747089115156,4.995855374427322,4.995347616133756,4.833616616272138
5.804549281019604,5.804549281019604,7.427214173860818,4.246414616900097,4.2737396297386,5.732805236426827
2.3111751684219826,2.3111751684219826,3.833215422601654,1.695749801001,1.7017294871070021,2.260130112530703
-2.6603514145240297,-2.6603514145240297,-1.659911681701999,-1.7226526493385563,-1.809771581571681,-2.6760114746943486
3.2002459562007743,3.2002459562007743,3.983465504333992,2.438993475925372,2.458188715153142,3.1503660290672997
1.5312701952678935,1.5312701952678935,2.9441905959201335,1.4041096912305306,1.3964943313131357,1.4905710420709966
3.2187717770772224,3.2187717770772224,5.08268679891313,3.0842288626946583,3.0865003896118424,3.1620030355758786
7.130017373158921,7.130017373158921,8.10580977018384,4.3710330221290405,4.4067871605086,7.053022278609092
3.8111224750464316,3.8111224750464316,5.6517199050502995,3.100413562453298,3.105958563877266,3.7604817938547512
0.5748102856559854,0.5748102856559854,0.4408884822035475,0.2525641692175782,0.22151537996057868,0.541996698497428
2.942632698285877,2.942632698285877,4.01052587037799,2.398420513953454,2.3781224809628156,2.8963118583944834
6.0007308545355045,6.0007308545355045,7.463404661139066,4.494425158801278,4.512994861551306,5.93597560033237
5.513814242597107,5.513814242597107,5.89927401433124,5.559349348877049,5.507210043257658,5.451666026267844
1.3206349688286423,1.3206349688286423,1.7760650001174554,0.46998014023705537,0.4626858219780843,1.27663412169278
5.062343902875568,5.062343902875568,5.398671997828274,3.4344929569820124,3.4030773735016737,4.994723402707507
6.776097972610216,6.776097972610216,6.721320811400631,5.102224227760246,5.073382738512464,6.69624694746642
1.3216061817972786,1.3216061817972786,3.2678883268334857,0.4313592413700462,0.4414435699898718,1.2755835189433355
4.684142138949937,4.684142138949937,4.444315708713646,3.66572145982974,3.5748172066606685,4.618893822420489
4.528082894070451,4.528082894070451,6.763757566642596,4.0844166746883275,4.087113078311347,4.4683787559351344
3.1053325086415384,3.1053325086415384,3.429068967662488,5.997322524244623,5.692773061730463,3.0562709432826978
3.4689895215537376,3.4689895215537376,5.468962870916982,3.2457899372890324,3.242342767410264,3.4199874406834283
4.376060938551859,4.376060938551859,6.1833343809677785,3.574509376046535,3.583984316635224,4.312575899344836
3.6088785651589887,3.6088785651589887,4.464702334617414,3.865616930606052,3.831094369902871,3.5553188649427057
4.411657199422336,4.411657199422336,5.5675442946933345,2.917446885003301,2.916447421053533,4.3526075352438625
4.534769299537288,4.534769299537288,5.65655034462884,5.914032948637441,5.825828623241819,4.478720711111237
4.903415092412445,4.903415092412445,6.511708335585865,2.9497786407088142,2.9772901552362896,4.841656912803899
3.8936855213977424,3.8936855213977424,3.145600074670881,3.0528799761640926,2.9622019077159507,3.8290364375625927
-1.1210496717777687,-1.1210496717777687,-0.04119298555582418,-1.7066429597160209,-1.704140564804277,-1.1506371856413011
2.41931825526774,2.41931825526774,3.442898924855456,0.568827423241089,0.5632778047898341,2.3713930294051693
2.5690060844473237,2.5690060844473237,2.457992733801518,2.4270474835471987,2.338743176515891,2.5252865932273494
6.651682479323256,6.651682479323256,10.160445229450715,6.403661837606023,6.405162876573058,6.578845826929069
4.511928140128532,4.511928140128532,5.019150141334364,3.205008994305672,3.202303681498222,4.45344837056615
3.3815060531907193,3.3815060531907193,3.736728274026632,3.438050595970253,3.336693159881861,3.3278956336314423
1.9126424478257604,1.9126424478257604,3.6832617234172176,0.8383612003500502,0.8372225170905381,1.8681584867862853
5.4960895487829475,5.4960895487829475,5.294419977205052,3.4626959416970067,3.4823632065201195,5.434572307202359
1.33969190525778,1.33969190525778,1.4576467180202712,1.132716634709766,1.0856159434130745,1.2967991933322764
0.9988099355176701,0.9988099355176701,2.424903352609533,-0.008804148073238593,-0.0030654552470537055,0.955302828603692
-0.38615862938058854,-0.38615862938058854,0.7415357813633818,1.1318579155302473,1.0373553414798948,-0.4092068820753525
5.395135013031677,5.395135013031677,6.295634032716919,3.348358980541036,3.3879299698244267,5.320808204792172
2.4879489869426834,2.4879489869426834,2.701070079254123,2.419315962992073,2.3913622525776645,2.4412312609059654
4.0408832181901175,4.0408832181901175,5.1038895662201185,2.7555510666586542,2.7590608598399626,3.985788911173529
2.4197683224207935,2.4197683224207935,2.616596697367015,3.1786657698752947,3.0431716496725585,2.3704523462486122
3.782415836650614,3.782415836650614,5.628188778989397,3.0299247882330747,3.0354415985073047,3.7193598410254936
2.3049465575224417,2.3049465575224417,3.040099103598834,2.093040987137954,2.052465996036119,2.2682100856387137


==> figures/Unlearning/diff_test_loss/scatter_data_diabetis_30.csv <==
DP,Occlusion,FirstOrder,SecondOrder,Retraining,FineTuning
1.2329205776591152,1.2329205776591152,1.238742139090789,0.8662596782255036,0.8687922920544793,1.2168352724147553
0.013486657782550537,0.013486657782550537,0.03818022910172658,0.9217594610991569,0.9085550465601955,0.0073308364609943055
2.8009835263013088,2.8009835263013088,2.695090152171076,2.459020483280142,2.453125285636361,2.7785316382691008
0.32445919254917044,0.32445919254917044,0.7023524224482003,0.3814367629239541,0.3808998821488103,0.3159763626460972
-1.612502263591466,-1.612502263591466,-1.6081772609201153,-0.4067731114036519,-0.4653024845661662,-1.6061277132111513
0.4743643064218759,0.4743643064218759,0.38534490282034994,0.8470622872799822,0.7717322067970258,0.468676822167879
1.4362893474730072,1.4362893474730072,1.5446805713413028,1.1623390624765761,1.1640071554716087,1.4225658797919891
0.3287561035907629,0.3287561035907629,0.32683188616806547,0.1781401267881506,0.17833041875144318,0.32013547575610346
1.7428287718068418,1.7428287718068418,1.6845326893816832,0.8849600182617223,0.8924027529903924,1.7276299571270215
0.5862129049028226,0.5862129049028226,0.6238224370724765,0.793953462420177,0.7887694187915599,0.5784105054960378
-0.47167484361028755,-0.47167484361028755,-0.47299757581356516,-0.224982243465206,-0.23732813003744013,-0.47776257425874746
1.5170561359606154,1.5170561359606154,1.4723749991063073,2.2451512680315773,2.2069828479128546,1.504435045532773
0.9928814782195445,0.9928814782195445,1.305976873277075,1.565181039249694,1.5688380056985807,0.9798639410145711
0.885730316466038,0.885730316466038,1.6687488287843166,1.202921338570377,1.2062508729400179,0.8725370999273991
1.9759252874669073,1.9759252874669073,2.4379498482788335,2.2738721417991314,2.273298721795811,1.9628432600628685
-0.952175144998364,-0.952175144998364,-0.7453325151670924,-0.8770233868356172,-0.876997593313547,-0.9549003138699845
0.5690208403939323,0.5690208403939323,0.6849155914821949,0.8464734279967274,0.839971761391098,0.5647469077035225
0.33091042253875,0.33091042253875,0.43457819374890505,0.11094544955136598,0.11158235096968383,0.3230041339044192
1.2546199873567048,1.2546199873567048,1.2539543594393194,1.1950117973103147,1.1853387837829814,1.2403303149139333
1.359537443160093,1.359537443160093,1.1960922040535706,0.5989854340201646,0.5924796914669059,1.3484991234900576
0.08638702593032122,0.08638702593032122,0.3135941457983904,0.03538628753631201,0.03543395196828669,0.07973718031689714
2.1818465803688127,2.1818465803688127,2.1042550048874205,2.446680827999046,2.410171346437437,2.1635741735826173
0.35179351807533976,0.35179351807533976,0.3765664311239334,0.06248681271188161,0.06455170364972673,0.3410524880838466
2.830062195810683,2.830062195810683,3.003398227671255,1.991600869338697,1.9992391897667403,2.8057553203429393
0.9034468921332177,0.9034468921332177,0.9050982759239332,0.8429320783664025,0.8428154753773924,0.8933505333353082
2.1904963134088575,2.1904963134088575,3.1494267327798866,3.436166109822807,3.450924280887989,2.173871874690292
1.7834031992205155,1.7834031992205155,1.6366854780869744,0.6503721864139607,0.6586716950169489,1.768414494818387
2.8466396557419102,2.8466396557419102,3.25741569704104,2.4302866672805408,2.4365822662352343,2.822576200944411
0.33734634218785686,0.33734634218785686,0.28846394957537314,-0.1466154536714157,-0.14368526261472425,0.3316526418167314
-0.35356680599085166,-0.35356680599085166,-0.24990565629082084,-0.30615793743390896,-0.3064690252178366,-0.35824630523995893
1.1155646087414084,1.1155646087414084,1.0849939641607875,1.3044504806580903,1.2973572909500604,1.1039542776437088
1.1928252469019753,1.1928252469019753,1.1932584823501884,0.9025433838076538,0.903681206135218,1.1815173195575426
0.4683814991405484,0.4683814991405484,0.46173240667195614,0.44765031668163147,0.4405690666109763,0.4564509300989812
-0.6880413701294401,-0.6880413701294401,-0.6473555131524904,-0.23598300639940817,-0.2409634783501815,-0.6882524353956683
-0.056729280994773035,-0.056729280994773035,0.24544146915548026,-0.12269982071603636,-0.1223416912276889,-0.0632700467240852
-0.47305146446001345,-0.47305146446001345,-0.3208736398460701,-0.5107018281519231,-0.5107598113674499,-0.476684885305815
3.0072389459303395,3.0072389459303395,3.1525184049677932,2.8552655885547438,2.8557332049471142,2.9861571225714556
0.697153865196185,0.697153865196185,1.1011003812423041,0.7394854713668906,0.7394522017301597,0.6897296874977883
1.1958599988511764,1.1958599988511764,1.3203464810114838,1.1836830805312388,1.1830300828484042,1.1862676993382024
0.9355943034035477,0.9355943034035477,1.27376559182062,1.1252545324758785,1.1257709266044458,0.9257987386718014
0.44215450475007856,0.44215450475007856,0.6147250985003438,0.49046046635078255,0.48919158857353295,0.43559241247686487
0.3016656058908893,0.3016656058908893,0.2683445510582487,0.2252209055004073,0.22236245044490488,0.2955021514343912
0.6040309528293619,0.6040309528293619,0.6071097077071954,1.170595671112551,1.1540430761492075,0.5950023836503533
1.6504345319165168,1.6504345319165168,1.490775394288221,0.524925520284512,0.5348384781618165,1.636811070687429
0.4006972322163733,0.4006972322163733,0.4214342792409411,0.7770404655487368,0.7628523331197243,0.3925115563961299
1.6036277378636896,1.6036277378636896,2.3523648302046922,2.4056683116734803,2.413650141539563,1.5907355423227614
0.512159793142132,0.512159793142132,0.8898808828379288,0.3601260941139799,0.3608342792427379,0.5059077634518303
1.0722858453486879,1.0722858453486879,2.0867305235524896,2.9549956748914497,2.985375488973318,1.0656182696910719
0.12398774194082307,0.12398774194082307,0.23335046537971493,0.3646530183847858,0.35327252864499314,0.11507487356595902
-1.4309557097717516,-1.4309557097717516,-1.3744406856156388,-1.0292596107395298,-1.0325345541733668,-1.432080489420514


==> figures/Unlearning/diff_test_loss/scatter_data_drebin_120.csv <==
DP,Occlusion,FirstOrder,SecondOrder,Retraining,FineTuning
2.4016511076117695,2.4016511076117695,2.456924095073191,0.27070991737332406,0.7424750792838495,1.0792803366757653
2.475968565957828,2.475968565957828,2.5075141961397094,0.15967759270347415,0.36179790460641925,1.1160629070147934
2.2715451137073615,2.2715451137073615,2.3290690915139294,1.4227390566238682,1.819642285633563,0.939203064627236
3.7426374131498505,3.7426374131498505,3.7111274913579564,2.0139583637705982,2.3301380653942942,2.374621799804572
4.093907784208113,4.093907784208113,4.073470202601811,1.424785977475267,1.6455597633807884,2.7128819291187938
5.124887991952164,5.124887991952164,5.131448897240261,3.5060389195980406,3.924355471265926,3.760407657774749
4.878260177944412,4.878260177944412,4.881351872678351,2.791154531266784,3.404317241524268,3.5140496520405122
4.342206141689758,4.342206141689758,4.346939478653439,1.4672084807698411,1.567982205910539,2.9649918410245846
4.081139721436102,4.081139721436102,4.086250396516334,4.014036990299701,4.357858514665622,2.7151446620412116
3.0412171940547523,3.0412171940547523,3.075030259504956,1.7848308572370115,1.9758796384128345,1.6790442519975386
6.249493043417942,6.249493043417942,6.3101863371775835,4.229813097014585,4.968591233913003,4.933326049457037
4.704060037832278,4.704060037832278,4.720679625622324,3.830486076068837,4.061770534545985,3.336904246312997
3.2798991300419402,3.2798991300419402,3.2788345762885456,1.9815111252873976,2.1439772028393236,1.9048940385414426
1.7220002911549273,1.7220002911549273,1.7829843612446439,1.1883197716128961,1.7196644550706424,0.4029931021182165
3.4536774619175503,3.4536774619175503,3.4789061651081283,2.155429652831117,2.3374574334054614,2.089251556462841
4.2667062693960816,4.2667062693960816,4.305590581406705,1.9176359881867029,2.1741124079564997,2.9112959497692827
6.576268712169167,6.576268712169167,6.636384514852352,3.9380112221831496,4.608650767278732,5.256431729848373
3.4381775775705137,3.4381775775705137,3.4995543768445714,1.9040461888787377,2.6795795701589213,2.1360246206411375
3.757517111003608,3.757517111003608,3.7955316111731463,0.7852072757962105,1.3154739246417648,2.4270620255613267
7.704313705856521,7.704313705856521,7.722804461697251,3.931647004971637,4.67512609600908,6.337437260797287
2.1836642169432707,2.1836642169432707,2.199480629808022,1.5176588422159512,1.6429112455850827,0.8114461638886041
8.31960052420277,8.31960052420277,8.342385742821762,2.1837677197452194,2.586690842732196,6.960183128227754
3.478258710056707,3.478258710056707,3.503159620291626,1.1680837896053617,1.3362233680622921,2.1099127178704293
4.68157194128662,4.68157194128662,4.737627020207128,2.4856786310756434,3.0186239369786563,3.349281991102771
2.9003645810719263,2.9003645810719263,2.922132081555219,2.5563987908503805,2.750652214875572,1.5456395703272392
6.24036005590915,6.24036005590915,6.28021336204074,3.083756773173718,3.402513178319623,4.882689598055322
5.619611740824894,5.619611740824894,5.642457482344298,1.4078998568718362,1.6408977851033342,4.254727067238946
2.3255130970678692,2.3255130970678692,2.3140221962482883,0.9662286620357463,1.1022065641884637,0.9448252922079519
3.4925110326353206,3.4925110326353206,3.4995209492958566,1.8810397985796499,2.145265743445634,2.1220790291956746
6.8398063002596245,6.8398063002596245,6.827169380696205,3.6923155472859435,4.122079535007515,5.465246374094704
3.3044062111882795,3.3044062111882795,3.365914709306935,2.115874636407625,2.7276159707382703,1.99040040985642
4.503147853395149,4.503147853395149,4.552715119305503,1.9693030343285045,2.2334073691645244,3.1509485632948326
5.309107646235589,5.309107646235589,5.321724837607917,2.1937012514115395,2.790562139051417,3.9402146746624567
6.198338177275673,6.198338177275673,6.209419069024307,0.6794090453561239,0.8715385340060493,4.828205852529891
4.272877705737756,4.272877705737756,4.307143349127273,2.842731843615411,3.22560218270155,2.9200808807670455
4.781617547978158,4.781617547978158,4.813921900961759,2.910080026258129,3.513799644314304,3.429819474238684
4.743928920956023,4.743928920956023,4.7485954725536885,1.3048793889443004,1.5101192240902037,3.3789534600741717
5.097644063726193,5.097644063726193,5.140779146665636,2.75585438320536,3.188072485535031,3.7425710003019503
3.444477620448197,3.444477620448197,3.4425850414449997,1.377760205219829,1.7128583814821923,2.0822325874755734
2.417550835597467,2.417550835597467,2.4471665646453857,2.10001506431081,2.261967485943842,1.0544941749083137
4.874172461819853,4.874172461819853,4.87553032159326,0.8937152903060905,1.0951037516254019,3.499442707496655
3.941126099646908,3.941126099646908,3.9691114864212977,2.31938475298125,2.5546643878981286,2.5783340212315125
4.173468090214783,4.173468090214783,4.172046315362877,2.627552194641794,2.9202030617241235,2.804918733430668
1.877506566850343,1.877506566850343,1.8900163807841182,0.8747106698499465,0.9539866937193437,0.5045852202308652
5.974599664765719,5.974599664765719,5.936216455943395,2.0878031457314137,2.5238353283045853,4.604151585039972
2.2560328749655127,2.2560328749655127,2.305568345596839,1.5443254045064805,1.8391192552196571,0.9174874257928423
6.691747298459632,6.691747298459632,6.750048006498446,2.590743589949625,3.3824681563007744,5.375795803955043
6.1114567022568735,6.1114567022568735,6.1594558889426025,3.3982227857011367,3.7760807994734478,4.7627512677784125
3.339895062211326,3.339895062211326,3.36657936277561,2.594960475238622,2.8781116185411975,1.9764126394579762
5.340739534641443,5.340739534641443,5.406301782021956,3.584103335276268,4.550054241870384,4.038624859398169


==> figures/Unlearning/diff_test_loss/scatter_data_drebin_20.csv <==
DP,Occlusion,FirstOrder,SecondOrder,Retraining,FineTuning
0.7646253197719943,0.7646253197719943,0.7695491805116035,0.6123592913004359,0.6408609152356348,-0.625035627788975
3.7409231618787544,3.7409231618787544,3.7276409072251226,-0.4734866554238124,-0.384637087347528,2.3445695540679026
0.3564372685643775,0.3564372685643775,0.36466926326943394,0.2327860563837021,0.2705854567991537,-1.0315217543793551
-0.026184665434129784,-0.026184665434129784,-0.028000161919862876,-0.07187777469926004,-0.06731416068555518,-1.4191376512562783
-0.017190424134241766,-0.017190424134241766,-0.002912953887744152,0.3614242380911037,0.3852282418649793,-1.4006459043068844
0.5199629060355164,0.5199629060355164,0.5076727789960387,-0.016073877985263607,-0.009782568658465607,-0.8789148761286469
0.40892488289728135,0.40892488289728135,0.4110530837222086,0.6484721295996678,0.6587342421728408,-0.9816983800008074
0.560133463697639,0.560133463697639,0.5623840542850758,-0.031088765528920703,-0.012057346893470822,-0.8318428408383625
0.4501766888220118,0.4501766888220118,0.44666163954752847,0.5055934406498181,0.5292666846712564,-0.9427328530277919
0.6041121884259155,0.6041121884259155,0.6081465075271808,0.10134097606737669,0.10516152623677044,-0.7878245586002777
0.8791766433298562,0.8791766433298562,0.8670890567725564,0.4568838811094338,0.495325868554346,-0.5147067363520819
0.35074689114276225,0.35074689114276225,0.34642938695924386,0.5438800222202644,0.6139146764942325,-1.038039038973693
0.5760297443559921,0.5760297443559921,0.575207996927702,0.4571576744549475,0.44174993968022136,-0.8160508029184257
0.414648974316151,0.414648974316151,0.41213469469153097,0.740152878786148,0.7500107554812985,-0.9767383167788921
1.0688933619608179,1.0688933619608179,1.086014769816984,0.9472425073718114,0.9693631068096238,-0.31455631334074496
0.147358756812082,0.147358756812082,0.1483492198105978,-0.022118330842431533,-0.031105110499311195,-1.245653961400194
0.38251918099604154,0.38251918099604154,0.3846971510461117,0.04057999930228107,0.04592031482775383,-1.0090405473156352
0.7654797981715546,0.7654797981715546,0.7687539459013806,0.4032266977519612,0.41740526278886136,-0.6260518557589876
0.43595064650412496,0.43595064650412496,0.43659656540694414,0.4010581373856894,0.40776186960897576,-0.9567115478332653
0.5112802055045904,0.5112802055045904,0.5213287194003442,0.33008577199098,0.3467679662589944,-0.8779716182536959
-0.12539303261542045,-0.12539303261542045,-0.11696989844381278,-0.2345266399315733,-0.22857970936888705,-1.5143411133649352
3.6639373582759163,3.6639373582759163,3.650723669225499,-0.463555337053549,-0.3837425865822297,2.2675729726638565
0.39027663950719216,0.39027663950719216,0.396263609948619,0.23289760838997609,0.2504528376246071,-0.9993753180237945
1.367213827139949,1.367213827139949,1.3341682751272401,0.4918201373664033,0.5395329514992682,-0.03585419332307538
-0.09545556358511931,-0.09545556358511931,-0.09455501182856096,0.1369629742989673,0.20373853192222668,-1.4812872428008177
0.7222933233872482,0.7222933233872482,0.6880350340691166,-0.47579755078481867,-0.38760489216565475,-0.6702591859805125
0.3145443557270937,0.3145443557270937,0.3172564690330546,0.06306694362911003,0.08345241098027145,-1.0769589848000578
0.8536446367879762,0.8536446367879762,0.8589057502988453,0.5720997244688988,0.6054121055690302,-0.5382259295736276
0.29956951908911833,0.29956951908911833,0.30136377142525816,0.22773045652752444,0.23078467921936863,-1.0916750700182547
0.44609764029428334,0.44609764029428334,0.44722855069630896,0.35771036433652625,0.3602002348100086,-0.9459892297436454
2.6334317286696205,2.6334317286696205,2.6255226509715612,-0.8915465652021339,-0.9018227065171232,1.2366803466522924
0.11444648902329391,0.11444648902329391,0.10330804486216039,0.04372989846888231,0.04485940913559716,-1.2806293938976978
2.568478372456866,2.568478372456866,2.5664656914427724,-0.9647649961186744,-0.9544104807166605,1.173020753044284
0.027771193506850977,0.027771193506850977,0.02950889215821917,0.02742233905246394,0.04807952480177846,-1.3643796972819473
0.08736677024558048,0.08736677024558048,0.087559164137474,-0.058729220859504494,-0.05910071328844424,-1.3066150059603387
1.453211572128339,1.453211572128339,1.4478335137177964,0.3092709766115149,0.3857957841355528,0.059442899285386375
1.1276066609416375,1.1276066609416375,1.1188983029901465,0.32714855291828826,0.41565562331197725,-0.2665886686581871
0.20156120660431043,0.20156120660431043,0.2012587031347266,0.12841473947150917,0.10552002476401867,-1.1918397564891166
1.242960506101781,1.242960506101781,1.241176119750662,0.37942605789135087,0.4541399143856779,-0.14904142934074116
1.0312043596809417,1.0312043596809417,1.0512173094732589,0.879005237307183,0.943587905572258,-0.35043811203331643
0.13379468644575354,0.13379468644575354,0.13670236240773193,0.04299663296296785,0.052540089148806146,-1.2581088215019918
1.1879172950161774,1.1879172950161774,1.19805573481176,0.6982365028190998,0.7372986675934499,-0.19841158687677307
0.18616417965154142,0.18616417965154142,0.18677645132152065,-0.022537836652418264,-0.014942944100312161,-1.2070883635065002
-0.2603818475981825,-0.2603818475981825,-0.2625287019291136,-0.445390279900721,-0.44440313249333485,-1.653081525125799
0.06070795424921016,0.06070795424921016,0.06041190815903974,0.11003030760593902,0.11070319645386917,-1.3326553986134968
0.10241988891016263,0.10241988891016263,0.10740751790513059,-0.11352049252309371,-0.11015100246368092,-1.2897899627587321
0.553411905656958,0.553411905656958,0.5594538728455518,0.24942367582116276,0.26764230905723707,-0.835038542579241
0.5875285074962449,0.5875285074962449,0.5759856346269316,0.43103993238491967,0.4894946995641476,-0.8038123708497551
0.09064288060699255,0.09064288060699255,0.0922376233995692,0.11501362424633044,0.1151127067962534,-1.300557272680635
0.637479567180435,0.637479567180435,0.6399441422374821,0.13244852817024366,0.12477642792850929,-0.7540198114631949


==> figures/Unlearning/diff_test_loss/scatter_data_enron_100.csv <==
DP,Occlusion,FirstOrder,SecondOrder,Retraining,FineTuning
10.89283423357233,10.89283423357233,10.692693092568106,6.0745807557732405,6.679279649149294,-3.6290496003241515
10.738292688744878,10.738292688744878,10.684563958656327,6.798492874695057,7.319113314467813,-3.754048441729992
15.435856613311216,15.435856613311216,15.525363460325934,10.65600686175776,11.2132006202919,1.0110224042373375
5.057451494624502,5.057451494624502,5.087458595572116,3.706814515163842,3.803267064944748,-9.449740782749586
17.773550183390398,17.773550183390398,17.658932397039734,11.005352855660703,12.021813611392872,3.276932635705407
11.6704928422198,11.6704928422198,11.688646099713424,10.42888797515866,10.867561542679596,-2.7602009444055966
29.49603191700703,29.49603191700703,28.636854212730896,23.413112803605827,25.56152276516673,14.989944232158678
9.479990476926105,9.479990476926105,9.432187398068663,7.657569559633885,8.020209118906678,-5.040968105511865
20.1499045206358,20.1499045206358,20.298160764694103,14.948545342189163,15.83054376732639,5.73817407937463
43.840806256452424,43.840806256452424,42.440737340180476,32.11611590486632,36.227025600620436,29.38016438820364
11.847942815320721,11.847942815320721,11.968780802432548,10.81781252726114,11.281769692593116,-2.5854822433191202
48.28284532268117,48.28284532268117,46.547382449626866,36.22997136777667,40.80916088188337,33.804321601025094
44.00457247172244,44.00457247172244,43.357387833152416,34.45961239854046,37.6614635502151,29.61206678377812
11.912079799916228,11.912079799916228,11.613623947300084,8.187487627875043,9.02236393732801,-2.5871289224087377
25.343963230665622,25.343963230665622,25.407377997780486,17.673489402155838,19.244747405523867,10.941603551728804
8.918636906033498,8.918636906033498,8.872505636019241,5.194713022433234,5.660494830093739,-5.571375953924644
46.738765690171704,46.738765690171704,45.92591743808043,36.22280690570915,39.89647493712869,32.349370561315936
14.8068845556611,14.8068845556611,14.589980521225925,10.937179354468071,11.838224678574989,0.32088411614790857
42.35206691768758,42.35206691768758,41.46347611700412,33.5656964958082,37.01204368657045,27.89995102716739
11.046166748254109,11.046166748254109,10.81055351354712,7.311979419529962,7.931294931047887,-3.474816744175996
25.916926463897425,25.916926463897425,25.179074160364735,16.80557206704225,19.141485820552134,11.419963620784984
10.363626002179217,10.363626002179217,10.386632246292038,7.762297335459834,8.169705351344646,-4.120206425568085
24.593978496299542,24.593978496299542,24.172283253202067,14.283567734622011,16.132303851817596,10.099332431691437
22.047753667057123,22.047753667057123,22.184017589218456,17.400554492151514,18.377124415276512,7.619942879074415
47.25333548115668,47.25333548115668,45.44314088920737,32.50772278042041,37.08028929440593,32.76970135307192
25.239112458021282,25.239112458021282,25.348216247247592,18.02370138400761,19.373252238772693,10.818367357856687
22.070512026288043,22.070512026288043,22.197108401175228,16.64990758950148,17.771870787324815,7.670482592749295
11.997763201078897,11.997763201078897,11.825486298257147,8.039785741536889,8.908096890908155,-2.4896926271692337
20.113362821450664,20.113362821450664,19.882212005918745,12.418237679602726,13.69847519674272,5.612574139166327
32.29321048866973,32.29321048866973,31.432282897131245,26.84696112488109,29.49351049124698,17.838361218315413
24.03997491867449,24.03997491867449,24.029963953999413,16.579303624537033,17.91470973097148,9.61270113423484
8.643108190107114,8.643108190107114,8.632923902292987,6.236227163263493,6.510252427360001,-5.862717909662479
37.10679043446885,37.10679043446885,35.935705529545885,28.270504572113396,31.590221948552653,22.633165663850832
13.5341244689223,13.5341244689223,13.233830766159599,9.444173257518742,10.275917900925606,-0.9882051881559164
24.35734889747141,24.35734889747141,24.50432914195858,19.75749955378933,20.831605771839122,9.928761771592235
15.547095685966042,15.547095685966042,15.527962118880168,10.617647411192365,11.177622252856281,1.054259320556639
24.338957718506435,24.338957718506435,24.31345019151081,18.483257635591144,19.873042327088115,9.91111987101317
45.18570113563533,45.18570113563533,44.579168762920744,36.26457239257843,39.49233315912193,30.80527062664987
30.418884094502346,30.418884094502346,29.70310530388042,25.416221584578807,27.58866651250605,15.931189167491539
47.65663520136627,47.65663520136627,46.819425569700115,37.50657404119761,41.093250124302585,33.25193114488138
22.457540721376745,22.457540721376745,22.286785140714755,14.701347391933268,16.115265904078342,7.9770463496797674
37.65112953904895,37.65112953904895,36.32186942439512,28.325740236982483,31.452452052155195,23.14983525748471
21.106073721557777,21.106073721557777,21.257378826889408,16.29916589824893,17.29142266776148,6.693270537067292
21.091765696355196,21.091765696355196,20.80268226821636,13.386134716917468,14.83053193916453,6.587598017474647
13.920540865476596,13.920540865476596,13.509377028680547,9.102894299774107,10.228062652159224,-0.5821786801602684
15.35198399503065,15.35198399503065,15.462337971421903,11.537580504931157,12.01940740193777,0.9317693690884425
14.084853197410666,14.084853197410666,14.177385909470331,10.960588884756135,11.483234092608654,-0.3592045304972089
10.88375517759141,10.88375517759141,10.723546011377266,6.416273228073351,6.881798765115491,-3.6327751503963555
9.464927344713033,9.464927344713033,9.497860370198623,6.755313714955264,7.007033528207103,-5.037166962980564
45.61968564327026,45.61968564327026,44.042256689091346,31.906734379248974,36.5495846438464,31.149107644398327


==> figures/Unlearning/gradient_residual/grad_residuals_Adult.csv <==
x,DP,Finetuning,1st-Order,2nd-Order
2,0.8002658469828128,0.8895110392668133,0.695804215713697,0.40131523622791393
4,1.3971927600030494,1.5009043110696447,0.9911128500288584,0.4010272769038197
8,3.0068098500745806,3.097268293363537,2.4427756944945562,0.4035348270795724
16,4.4566613959704435,4.643836302221424,3.466695657833128,0.4030941487135259
32,7.43522881899467,7.312889196782903,6.134835866338526,0.4713258222875878
64,11.46198228992952,11.284905799522775,9.412280992445183,0.8248759630800933
128,32.78725540518232,32.4600125316361,23.767636986742556,6.252632165418166


==> figures/Unlearning/gradient_residual/grad_residuals_Diabetis.csv <==
x,DP,Finetuning,1st-Order,2nd-Order
2,0.4119912800513375,0.33934632432750916,0.31956231068954455,0.0017919581512704063
4,0.5996283415354831,0.5112928069648031,0.4446382689999329,0.0033571194630068867
8,1.388248751069308,1.2471348323334148,0.8091154003985,0.007524674121072562
16,2.1108176830845524,1.9212830455237389,0.8397922882164687,0.009273063428614217
32,2.560216716355685,2.3910365763488852,1.5937322695013472,0.05145130101750965
64,4.504329880625829,4.394268238417235,3.9363873929827466,0.3081950530188656
128,7.227825570462269,6.997372643152808,4.927564774153667,0.3979703080339722


==> figures/Unlearning/gradient_residual/grad_residuals_Malware.csv <==
x,DP,Fine-tuning,First Order,Second Order
2,0.7585241494063526,4.016013530255805,0.7481463505790852,0.01491024535038989
4,1.1228579943885895,4.369498699293015,1.106419955708573,0.034853669190091516
8,3.048790866179205,5.787949953845529,2.983918819395581,0.06779503943697891
16,3.462401115033548,5.873221916880885,3.3965629489051397,0.07709893888891757
32,5.124183598638639,6.824751468231691,5.029160032899153,0.09178391033664304
64,7.690666288329626,9.794594911689012,7.532461324365454,0.23180164631602188
128,12.730693424679135,15.14305491104565,12.462190247087499,0.581862574233908


==> figures/Unlearning/gradient_residual/grad_residuals_Spam.csv <==
x,DP,Finetuning,1st-Order,2nd-Order
2,1.6990929276903137,1.9986188950306476,0.9139527896290081,0.04527980111360072
4,1.856193660514872,2.06055540430881,1.1285812084960807,0.046783564695960005
8,2.5092122679032154,2.5599910908982526,1.5722754878344134,0.052725950399353724
16,4.545846375201886,4.4353299664622226,2.568842121072889,0.07159690760604248
32,8.484780812347871,8.36075161692434,4.138456942669414,0.11795366487142961
64,14.701388337138567,14.494633073326481,6.292767154534456,0.3089725288527075
128,25.997634652541446,25.731240662705208,9.775365937697465,0.8411513035804852


==> figures/Unlearning/modelsize/results-2022-03-29-modelsize.csv <==
,# dense units,method,seed,acc_before,ACC after fix,# Gradients,Time (s),# params,clean_ACC
0,512,first-order,42,0.8148000240325928,0.8172000050544739,512,11.9346267208457,1798282,0.8754
1,512,second-order,42,0.8148000240325928,0.83160001039505,1372,17.334065198898315,1798282,0.8754
2,512,first-order,43,0.8119999766349792,0.8127999901771545,512,12.01798889413476,1798282,0.8754
3,512,second-order,43,0.8119999766349792,0.8312000036239624,1372,17.98124248534441,1798282,0.8754
4,512,first-order,44,0.8133999705314636,0.8163999915122986,512,11.825788039714098,1798282,0.8754
5,512,second-order,44,0.8133999705314636,0.8285999894142151,1372,16.092458229511976,1798282,0.8754
6,512,first-order,45,0.8130000233650208,0.8144000172615051,512,12.00163396075368,1798282,0.8754
7,512,second-order,45,0.8130000233650208,0.8294000029563904,1372,18.902928952127695,1798282,0.8754
8,512,first-order,46,0.8105999827384949,0.8126000165939331,512,11.862756926566362,1798282,0.8754
9,512,second-order,46,0.8105999827384949,0.828000009059906,1372,17.632669489830732,1798282,0.8754
10,1000,first-order,42,0.8163999915122986,0.8194000124931335,512,12.081659886986017,2804050,0.8672
11,1000,second-order,42,0.8163999915122986,0.8335999846458435,1372,16.461374178528786,2804050,0.8672
12,1000,first-order,43,0.8245999813079834,0.826200008392334,512,12.061177585273981,2804050,0.8672
13,1000,second-order,43,0.8245999813079834,0.8381999731063843,1372,17.879638757556677,2804050,0.8672
14,1000,first-order,44,0.8151999711990356,0.8159999847412109,512,11.803464688360691,2804050,0.8672
15,1000,second-order,44,0.8151999711990356,0.8248000144958496,1372,16.853682283312082,2804050,0.8672
16,1000,first-order,45,0.8167999982833862,0.819599986076355,512,11.90859042853117,2804050,0.8672
17,1000,second-order,45,0.8167999982833862,0.8320000171661377,1372,23.06794260069728,2804050,0.8672
18,1000,first-order,46,0.8259999752044678,0.8266000151634216,512,11.870220936834812,2804050,0.8672
19,1000,second-order,46,0.8259999752044678,0.8420000076293945,1372,17.70743277668953,2804050,0.8672
20,2000,first-order,42,0.8112000226974487,0.8148000240325928,512,12.07439312711358,4865050,0.8682
21,2000,second-order,42,0.8112000226974487,0.824999988079071,1030,13.90792091563344,4865050,0.8682
22,2000,first-order,43,0.8140000104904175,0.8162000179290771,512,12.202225390821695,4865050,0.8682
23,2000,second-order,43,0.8140000104904175,0.8216000199317932,1372,19.879376977682114,4865050,0.8682
24,2000,first-order,44,0.8199999928474426,0.8220000267028809,512,11.955610647797585,4865050,0.8682
25,2000,second-order,44,0.8199999928474426,0.8208000063896179,1372,19.052006877958775,4865050,0.8682
26,2000,first-order,45,0.8162000179290771,0.8181999921798706,512,11.973863676190376,4865050,0.8682
27,2000,second-order,45,0.8162000179290771,0.8271999955177307,1372,19.581600841134787,4865050,0.8682
28,2000,first-order,46,0.8100000023841858,0.8119999766349792,512,11.95782644674182,4865050,0.8682
29,2000,second-order,46,0.8100000023841858,0.824999988079071,1372,17.440285839140415,4865050,0.8682
30,3000,first-order,42,0.8256000280380249,0.8258000016212463,512,13.397141940891743,6926050,0.8726
31,3000,second-order,42,0.8256000280380249,0.829200029373169,1372,21.951676607131958,6926050,0.8726
32,3000,first-order,43,0.8131999969482422,0.8158000111579895,512,12.289040118455887,6926050,0.8726
33,3000,second-order,43,0.8131999969482422,0.8288000226020813,1030,15.148876134306192,6926050,0.8726
34,3000,first-order,44,0.8203999996185303,0.8238000273704529,512,12.085327286273241,6926050,0.8726
35,3000,second-order,44,0.8203999996185303,0.8222000002861023,1372,21.157267082482576,6926050,0.8726
36,3000,first-order,45,0.8077999949455261,0.8119999766349792,512,12.18143417686224,6926050,0.8726
37,3000,second-order,45,0.8077999949455261,0.8077999949455261,1372,20.722383987158537,6926050,0.8726
38,3000,first-order,46,0.8086000084877014,0.8109999895095825,512,12.283890906721354,6926050,0.8726
39,3000,second-order,46,0.8086000084877014,0.8241999745368958,1030,13.835495557636023,6926050,0.8726
40,4000,first-order,42,0.8199999928474426,0.8223999738693237,512,12.917847625911236,8987050,0.8606
41,4000,second-order,42,0.8199999928474426,0.826200008392334,1372,19.026912711560726,8987050,0.8606
42,4000,first-order,43,0.8162000179290771,0.819599986076355,512,13.678816761821508,8987050,0.8606
43,4000,second-order,43,0.8162000179290771,0.8276000022888184,1372,21.794649813324213,8987050,0.8606
44,4000,first-order,44,0.8047999739646912,0.8065999746322632,512,12.190459977835417,8987050,0.8606
45,4000,second-order,44,0.8047999739646912,0.8205999732017517,1372,24.613748732954264,8987050,0.8606
46,4000,first-order,45,0.8098000288009644,0.8112000226974487,512,12.137675192207098,8987050,0.8606
47,4000,second-order,45,0.8098000288009644,0.828000009059906,1030,20.06771493330598,8987050,0.8606
48,4000,first-order,46,0.8086000084877014,0.8113999962806702,512,13.697704445570707,8987050,0.8606
49,4000,second-order,46,0.8086000084877014,0.8226000070571899,1030,15.379332154989243,8987050,0.8606
50,5000,first-order,42,0.8015999794006348,0.8040000200271606,512,14.432061318308115,11048050,0.8642
51,5000,second-order,42,0.8015999794006348,0.8202000260353088,1030,20.450122889131308,11048050,0.8642
52,5000,first-order,43,0.8064000010490417,0.8090000152587891,512,12.795036915689707,11048050,0.8642
53,5000,second-order,43,0.8064000010490417,0.8212000131607056,1030,17.62985561415553,11048050,0.8642
54,5000,first-order,44,0.8100000023841858,0.8137999773025513,512,13.07964701205492,11048050,0.8642
55,5000,second-order,44,0.8100000023841858,0.8217999935150146,1030,18.636539705097675,11048050,0.8642
56,5000,first-order,45,0.8037999868392944,0.8062000274658203,512,15.560231491923332,11048050,0.8642
57,5000,second-order,45,0.8037999868392944,0.8199999928474426,1030,20.38129474967718,11048050,0.8642
58,5000,first-order,46,0.807200014591217,0.8091999888420105,512,13.658126328140497,11048050,0.8642
59,5000,second-order,46,0.807200014591217,0.8217999935150146,1030,17.9704501144588,11048050,0.8642


==> figures/Unlearning/modelsize/results-2022-09-02-larger-modelsize.csv <==
,# dense units,method,seed,acc_before,ACC after fix,# Gradients,Time (s),# params,clean_ACC
0,512,first-order,42,0.8148000240325928,0.8172000050544739,512,11.9346267208457,1798282,0.8754
1,512,second-order,42,0.8148000240325928,0.83160001039505,1372,17.334065198898315,1798282,0.8754
2,512,first-order,43,0.8119999766349792,0.8127999901771545,512,12.01798889413476,1798282,0.8754
3,512,second-order,43,0.8119999766349792,0.8312000036239624,1372,17.98124248534441,1798282,0.8754
4,512,first-order,44,0.8133999705314636,0.8163999915122986,512,11.825788039714098,1798282,0.8754
5,512,second-order,44,0.8133999705314636,0.8285999894142151,1372,16.092458229511976,1798282,0.8754
6,512,first-order,45,0.8130000233650208,0.8144000172615051,512,12.00163396075368,1798282,0.8754
7,512,second-order,45,0.8130000233650208,0.8294000029563904,1372,18.902928952127695,1798282,0.8754
8,512,first-order,46,0.8105999827384949,0.8126000165939331,512,11.862756926566362,1798282,0.8754
9,512,second-order,46,0.8105999827384949,0.828000009059906,1372,17.632669489830732,1798282,0.8754
10,1000,first-order,42,0.8163999915122986,0.8194000124931335,512,12.081659886986017,2804050,0.8672
11,1000,second-order,42,0.8163999915122986,0.8335999846458435,1372,16.461374178528786,2804050,0.8672
12,1000,first-order,43,0.8245999813079834,0.826200008392334,512,12.061177585273981,2804050,0.8672
13,1000,second-order,43,0.8245999813079834,0.8381999731063843,1372,17.879638757556677,2804050,0.8672
14,1000,first-order,44,0.8151999711990356,0.8159999847412109,512,11.803464688360691,2804050,0.8672
15,1000,second-order,44,0.8151999711990356,0.8248000144958496,1372,16.853682283312082,2804050,0.8672
16,1000,first-order,45,0.8167999982833862,0.819599986076355,512,11.90859042853117,2804050,0.8672
17,1000,second-order,45,0.8167999982833862,0.8320000171661377,1372,23.06794260069728,2804050,0.8672
18,1000,first-order,46,0.8259999752044678,0.8266000151634216,512,11.870220936834812,2804050,0.8672
19,1000,second-order,46,0.8259999752044678,0.8420000076293945,1372,17.70743277668953,2804050,0.8672
20,2000,first-order,42,0.8112000226974487,0.8148000240325928,512,12.07439312711358,4865050,0.8682
21,2000,second-order,42,0.8112000226974487,0.824999988079071,1030,13.90792091563344,4865050,0.8682
22,2000,first-order,43,0.8140000104904175,0.8162000179290771,512,12.202225390821695,4865050,0.8682
23,2000,second-order,43,0.8140000104904175,0.8216000199317932,1372,19.879376977682114,4865050,0.8682
24,2000,first-order,44,0.8199999928474426,0.8220000267028809,512,11.955610647797585,4865050,0.8682
25,2000,second-order,44,0.8199999928474426,0.8208000063896179,1372,19.052006877958775,4865050,0.8682
26,2000,first-order,45,0.8162000179290771,0.8181999921798706,512,11.973863676190376,4865050,0.8682
27,2000,second-order,45,0.8162000179290771,0.8271999955177307,1372,19.581600841134787,4865050,0.8682
28,2000,first-order,46,0.8100000023841858,0.8119999766349792,512,11.95782644674182,4865050,0.8682
29,2000,second-order,46,0.8100000023841858,0.824999988079071,1372,17.440285839140415,4865050,0.8682
30,3000,first-order,42,0.8256000280380249,0.8258000016212463,512,13.397141940891743,6926050,0.8726
31,3000,second-order,42,0.8256000280380249,0.829200029373169,1372,21.951676607131958,6926050,0.8726
32,3000,first-order,43,0.8131999969482422,0.8158000111579895,512,12.289040118455887,6926050,0.8726
33,3000,second-order,43,0.8131999969482422,0.8288000226020813,1030,15.148876134306192,6926050,0.8726
34,3000,first-order,44,0.8203999996185303,0.8238000273704529,512,12.085327286273241,6926050,0.8726
35,3000,second-order,44,0.8203999996185303,0.8222000002861023,1372,21.157267082482576,6926050,0.8726
36,3000,first-order,45,0.8077999949455261,0.8119999766349792,512,12.18143417686224,6926050,0.8726
37,3000,second-order,45,0.8077999949455261,0.8077999949455261,1372,20.722383987158537,6926050,0.8726
38,3000,first-order,46,0.8086000084877014,0.8109999895095825,512,12.283890906721354,6926050,0.8726
39,3000,second-order,46,0.8086000084877014,0.8241999745368958,1030,13.835495557636023,6926050,0.8726
40,4000,first-order,42,0.8199999928474426,0.8223999738693237,512,12.917847625911236,8987050,0.8606
41,4000,second-order,42,0.8199999928474426,0.826200008392334,1372,19.026912711560726,8987050,0.8606
42,4000,first-order,43,0.8162000179290771,0.819599986076355,512,13.678816761821508,8987050,0.8606
43,4000,second-order,43,0.8162000179290771,0.8276000022888184,1372,21.794649813324213,8987050,0.8606
44,4000,first-order,44,0.8047999739646912,0.8065999746322632,512,12.190459977835417,8987050,0.8606
45,4000,second-order,44,0.8047999739646912,0.8205999732017517,1372,24.613748732954264,8987050,0.8606
46,4000,first-order,45,0.8098000288009644,0.8112000226974487,512,12.137675192207098,8987050,0.8606
47,4000,second-order,45,0.8098000288009644,0.828000009059906,1030,20.06771493330598,8987050,0.8606
48,4000,first-order,46,0.8086000084877014,0.8113999962806702,512,13.697704445570707,8987050,0.8606
49,4000,second-order,46,0.8086000084877014,0.8226000070571899,1030,15.379332154989243,8987050,0.8606
50,5000,first-order,42,0.8015999794006348,0.8040000200271606,512,14.432061318308115,11048050,0.8642
51,5000,second-order,42,0.8015999794006348,0.8202000260353088,1030,20.450122889131308,11048050,0.8642
52,5000,first-order,43,0.8064000010490417,0.8090000152587891,512,12.795036915689707,11048050,0.8642
53,5000,second-order,43,0.8064000010490417,0.8212000131607056,1030,17.62985561415553,11048050,0.8642
54,5000,first-order,44,0.8100000023841858,0.8137999773025513,512,13.07964701205492,11048050,0.8642
55,5000,second-order,44,0.8100000023841858,0.8217999935150146,1030,18.636539705097675,11048050,0.8642
56,5000,first-order,45,0.8037999868392944,0.8062000274658203,512,15.560231491923332,11048050,0.8642
57,5000,second-order,45,0.8037999868392944,0.8199999928474426,1030,20.38129474967718,11048050,0.8642
58,5000,first-order,46,0.807200014591217,0.8091999888420105,512,13.658126328140497,11048050,0.8642
59,5000,second-order,46,0.807200014591217,0.8217999935150146,1030,17.9704501144588,11048050,0.8642
60,10000,first-order,42,0.7990000247955322,0.801800012588501,512,13.548910297453403,21353050,0.854
61,10000,second-order,42,0.7990000247955322,0.8154000043869019,1030,20.98109578154981,21353050,0.854
62,10000,first-order,43,0.7929999828338623,0.7961999773979187,512,13.56104950606823,21353050,0.854
63,10000,second-order,43,0.7929999828338623,0.8126000165939331,1030,18.65355847310275,21353050,0.854
64,10000,first-order,44,0.8090000152587891,0.8130000233650208,512,13.631633679382503,21353050,0.854
65,10000,second-order,44,0.8090000152587891,0.8185999989509583,1030,21.541419520042837,21353050,0.854
66,10000,first-order,45,0.7978000044822693,0.8015999794006348,512,13.509853803552687,21353050,0.854
67,10000,second-order,45,0.7978000044822693,0.8027999997138977,1030,21.585591921582818,21353050,0.854
68,10000,first-order,46,0.7990000247955322,0.8026000261306763,512,13.630631720647216,21353050,0.854
69,10000,second-order,46,0.7990000247955322,0.8131999969482422,1372,24.33594350423664,21353050,0.854
70,20000,first-order,42,0.7937999963760376,0.800000011920929,512,14.205546175129712,41963050,0.8488
71,20000,second-order,42,0.7937999963760376,0.8137999773025513,1030,25.083069424144924,41963050,0.8488
72,20000,first-order,43,0.7955999970436096,0.7997999787330627,512,14.338049811311066,41963050,0.8488
73,20000,second-order,43,0.7955999970436096,0.8032000064849854,1372,32.38254181109369,41963050,0.8488
74,20000,first-order,44,0.7983999848365784,0.8015999794006348,512,14.406689321622252,41963050,0.8488
75,20000,second-order,44,0.7983999848365784,0.8065999746322632,1372,31.438250017352402,41963050,0.8488
76,20000,first-order,45,0.7871999740600586,0.7924000024795532,512,14.265090960077941,41963050,0.8488
77,20000,second-order,45,0.7871999740600586,0.8041999936103821,1030,24.140286997891963,41963050,0.8488
78,20000,first-order,46,0.7954000234603882,0.7986000180244446,512,14.26980525907129,41963050,0.8488
79,20000,second-order,46,0.7954000234603882,0.8091999888420105,1030,27.26743945106864,41963050,0.8488


==> figures/Unlearning/neural_network_experiments/adult_result_lr.csv <==
x,DP-mean,DP-std,Occlusion-mean,Occlusion-std,1st-Order-mean,1st-Order-std,2nd-Order-mean,2nd-Order-std,Retrained-mean,Retrained-std,Sharding-20-mean,Sharding-20-std,Finetuning-mean,Finetuning-std,1st-Order-It-mean, 1st-Order-It-std,2nd-Order-it-mean,2nd-Order-it-std
25,84.68153061851238,0.0,84.68153061851238,0.0,84.68153061851238,0.0,84.67858239665868,0.010440896436767119,84.6783367115042,0.00904708685683773,84.62207481112954,0.014814631466549983,84.67538848965052,0.0,84.68153061851238,0.0,84.67735397088632,0.0094708360751287
50,84.68153061851238,0.0,84.68153061851238,0.0,84.68153061851238,0.0,84.68054787789447,0.008453854448294417,84.68030219274,0.008686281938290574,84.61986364473927,0.032430440390639255,84.68005650758553,0.0026231996196870618,84.68153061851238,0.0,84.67219458264233,0.008878722928366842
75,84.68153061851238,0.0,84.68153061851238,0.0,84.68153061851238,0.0,84.67784534119527,0.010709167602826985,84.67759965604078,0.013216856612063342,84.60757938701553,0.017586664375085756,84.67784534119527,0.00425539170215311,84.68153061851238,0.0,84.6928321356182,0.039869182491390334
100,84.68153061851238,0.0,84.68153061851238,0.0,84.68153061851238,0.0,84.6717032123334,0.015827158929703416,84.6746514341871,0.013714426128078421,84.63583317978011,0.0075884504448033565,84.675634174805,0.004751324760349764,84.68153061851238,0.0,84.67907376696762,0.016016712499730038
125,84.68153061851238,0.0,84.68153061851238,0.0,84.65153061851238,0.0,84.6734230084147,0.01860730542719627,84.67514280449605,0.018342663428467545,84.62821693999142,0.031401600017041474,84.6726859529513,0.005234881334724505,84.68153061851238,0.0,84.67637123026842,0.01852277066516374

==> figures/Unlearning/neural_network_experiments/adult_results.csv <==
x,retraining-mean,retraining-std,first-order-mean,first-order-std,second-order-mean,second-order-std,finetuning-mean,finetuning-std
25,85.32983231988207,0.039733212753692876,85.24046434494196,0.0,85.28438056630429,0.0200232458850244,85.24476383514528,0.0028146770437680745
50, 85.31969780725998,0.056323690055854594,85.24046434494196,0.0,85.2791597567717,0.024111278700806288,85.24537804803145,0.0031318834921663773
75,85.32583993612187,0.05887800003195281,85.24046434494196,0.0,85.27639579878387,0.026366478756687538,85.24476383514528,0.003419792618901554
100,85.31263435906888,0.05568289529042579,85.24046434494196,0.0,85.28345924697501,0.02887453909107209,85.24507094158837,0.0047078526247647575
125,85.3292181069959,0.04020514821121794,85.24046434494196,0.0,85.28069528898716,0.028709114521618815,85.2478348995762,0.007162891585093543

==> figures/Unlearning/neural_network_experiments/diabetis_result_lr.csv <==
x,DP-mean,DP-std,Occlusion-mean,Occlusion-std,1st-Order-mean,1st-Order-std,2nd-Order-mean,2nd-Order-std,Retrained-mean,Retrained-std,Sharding-20-mean,Sharding-20-std,Finetuning-mean,Finetuning-std,1st-Order-It-mean, 1st-Order-It-std,2nd-Order-it-mean,2nd-Order-it-std
25,67.53246753246752,1.1102230246251565e-14,67.53246753246752,1.1102230246251565e-14,67.79220779220779,0.31811555101079975,68.40909090909089,1.764932198042451,68.37662337662336,1.7411802178950535,68.83766233766232,0.06460957383809166,67.53246753246752,1.1102230246251565e-14,67.68181818181819,0.2732678625000083,68.3896103896104,1.0625567360562471
50,67.53246753246752,1.1102230246251565e-14,67.53246753246752,1.1102230246251565e-14,67.75324675324674,0.3076030982422575,68.77922077922076,1.5897292205817513,68.8051948051948,1.5903656638796493,69.47402597402598,0.0646095738380917,67.53246753246752,1.1102230246251565e-14,67.82467532467533,0.32304786919045836,69.35064935064935,1.585266963082299
75,67.53246753246752,1.1102230246251565e-14,67.53246753246752,1.1102230246251565e-14,67.85714285714286,0.32467532467532195,69.01298701298703,1.9286479498571298,68.98701298701299,1.8687765666237945,69.47402597402598,0.0646095738380917,67.53246753246752,1.1102230246251565e-14,67.90259740259741,0.32147776089575225,69.1883116883117,1.940189762120605
100,67.53246753246752,1.1102230246251565e-14,67.53246753246752,1.1102230246251565e-14,67.86363636363637,0.32461038311558144,68.87012987012987,1.72248139286331,68.84415584415584,1.5610908217934243,70.1168831168831,0.1292191476761845,67.53246753246752,1.1102230246251565e-14,67.87662337662337,0.3240903821679917,69.61038961038962,1.9588445622075772
125,67.53246753246752,1.1102230246251565e-14,67.53246753246752,1.1102230246251565e-14,67.74025974025975,0.30290659194001307,69.05194805194806,1.989218706147507,69.0779220779221,1.6852619808219869,70.1168831168831,0.1292191476761845,67.53246753246752,1.1102230246251565e-14,67.7987012987013,0.3193722760352685,69.50000000000001,1.929467630327521

==> figures/Unlearning/neural_network_experiments/diabetis_results.csv <==
x,retraining-mean,retraining-std,second-order-mean,second-order-std,first-order-mean,first-order-std,finetuning-mean,finetuning-std
25,74.12987012987013,1.0005901446367926,72.55727272727273,0.0,72.51948051948052,0.43926063702046664,72.72727272727273,0.0
50,74.23194805194806,1.2386097680588462,72.82727272727273,0.0,72.49350649350649,0.31168831168831956,72.72727272727273,0.0
75,74.46753246753248,1.5554083035407684,72.60727272727273,0.0,72.38961038961038,0.3244154804362886,72.5974025974026,0.2597402597402663
100,74.05376623376623,1.6603072015061728,72.72727272727273,0.0,72.44155844155844,0.3223291856101603,72.51948051948052,0.302906591940023
125,74.02597402597402,1.673259574899368,72.62727272727273,0.0,72.44155844155844,0.3223291856101603,72.38961038961038,0.3244154804362886

==> figures/Unlearning/neural_network_experiments/drebin_result_lr.csv <==
x,DP-mean,DP-std,Occlusion-mean,Occlusion-std,1st-Order-mean,1st-Order-std,2nd-Order-mean,2nd-Order-std,Retrained-mean,Retrained-std,Sharding-20-mean,Sharding-20-std,Finetuning-mean,Finetuning-std,1st-Order-It-mean, 1st-Order-It-std,2nd-Order-it-mean,2nd-Order-it-std
25,97.59414990859233,0.32032894395989125,97.59414990859233,0.32032894395989125,97.67661994718668,0.1341655053285613,97.71358927483242,0.052603530243277574,97.70912045500711,0.04773123101433998,86.05240706886045,24.787733558490373,97.5978062157221,0.3119472109689682,97.6737761527524,0.13944952559284934,97.71358927483243,0.04416064429559517
50,97.56814950233597,0.21819180887993445,97.56814950233597,0.21819180887993445,97.64940077188706,0.1298457826008836,97.70871419865935,0.04908814126993439,97.69815153361772,0.043649404082270186,86.15193987406053,21.867016166243992,97.58196221815967,0.20426090830668342,97.64858825919154,0.12924188693527008,97.6965265082267,0.05738146208338676
75,97.4678041844404,0.5237928489872347,97.4678041844404,0.5237928489872347,97.54539914686167,0.24112811557175268,97.69693276457444,0.07672116438992786,97.69327645744464,0.07044302322638839,83.90168596384319,26.108574331875506,97.47633556774325,0.5003317010636353,97.54702417225269,0.23938325647613398,97.69408897014016,0.0743837511446576
100,97.24273816778387,0.6320265153875914,97.24273816778387,0.6320265153875914,97.43245988218567,0.34380906100565806,97.6408693885842,0.09031874457855697,97.64493195206175,0.06495783656235325,79.88381068454194,27.0695891905152,97.26101970343286,0.6032237840369356,97.42555352427382,0.3548774188451607,97.65427584806012,0.07716090457987028
125,96.80276254316475,1.49708633685559,96.80276254316475,1.49708633685559,97.19926873857403,0.6287811541772477,97.5323989437335,0.264167858218981,97.57586837294332,0.16057972714582794,69.5112736136502,35.7382628385497,96.842169408897,1.408028238497809,97.19073735527118,0.6472621171368497,97.56408693885842,0.20762203539220173

==> figures/Unlearning/neural_network_experiments/drebin_results.csv <==
x,retraining-mean,retraining-std,first-order-mean,first-order-std,second-order-mean,second-order-std,finetuning-mean,finetuning-std
25,97.86471663619744,0.032536035832095044,97.80296567133863,0.21725638385813006,97.86471663619744,0.051410292165544484,97.8366849482023,0.05210544520975208
50,97.8732480195003,0.03262721593379921,97.64452569571398,0.42625874973065775,97.80905951655494,0.14430737858569648,97.77290270160472,0.12460617982000702
75,97.87162299410927,0.05050339966076815,97.4548039813122,0.4915869679498196,97.70912045500712,0.19639626883493502,97.66768230753605,0.18751448164126333
100,97.86431037984968,0.06117632495334184,97.25533211456428,0.5443553098588371,97.57830591102986,0.24123692126449572,97.52346130408287,0.22516425938548457
125,97.85496648385131,0.06613374201137402,97.03432866138532,0.5596319433750987,97.3946780418444,0.28398916953481546,97.33292707698558,0.279638966310835

==> figures/Unlearning/neural_network_experiments/enron_result_lr.csv <==
x,DP-mean,DP-std,Occlusion-mean,Occlusion-std,1st-Order-mean,1st-Order-std,2nd-Order-mean,2nd-Order-std,Retrained-mean,Retrained-std,Sharding-20-mean,Sharding-20-std,Finetuning-mean,Finetuning-std
25,98.34104389086596,0.07158344289979802,98.34104389086596,0.07158344289979802,98.33748517200476,0.07034410951004963,98.32680901542113,0.07320645981312066,98.3214709371293,0.07618761909054005,88.04982206405694,5.170518194846068,98.34223013048637,0.07178955182034469
50,98.220640569395,0.1941957952994655,98.220640569395,0.1941957952994655,98.22360616844603,0.1988499954239656,98.23377224199289,0.0983649463422452,98.24184104389087,0.08933101097776693,74.38730723606169,13.93623928909025,98.22004744958481,0.19439858055156867
75,98.11981020166074,0.18486888938918947,98.11981020166074,0.18486888938918947,98.13226571767497,0.1739611404378467,98.20665480427047,0.10064877933720026,98.21731672597864,0.08970826837748365,64.87010676156584,12.568307920319565,98.12099644128115,0.18346107535101974
100,98.1055753262159,0.14187098549329452,98.1055753262159,0.14187098549329452,98.08616844602609,0.13489531836670343,98.14310794780546,0.11232693321056918,98.1629418742586,0.10752331381850135,64.82858837485172,12.194092160627308,98.10438908659549,0.14220534492183146
125,97.92170818505338,0.19954228852492742,97.92170818505338,0.19954228852492742,97.94721233689205,0.19044965352682688,98.05651245551601,0.1536123056408506,98.07693950177935,0.1554879165477105,55.08066429418742,7.826056747294152,97.92170818505338,0.19954228852492742

==> figures/Unlearning/neural_network_experiments/enron_results.csv <==
x,retraining-mean,retraining-std,first-order-mean,first-order-std,second-order-mean,second-order-std,finetuning-mean,finetuning-std
25,98.90035587188612,0.06950898571040762,98.8914590747331,0.08453570011171914,98.90094899169631,0.07983137062107214,98.87841043890865,0.07743337566010615
50,98.87069988137604,0.08363620278563373,98.83629893238434,0.11863285850388175,98.84341637010675,0.11995105822156958,98.83629893238434,0.11371206625388199
75,98.84223013048636,0.08542984462455874,98.77224199288256,0.1776391356093951,98.7858837485172,0.16782880251465535,98.79240806642942,0.1342129351375036
100,98.81198102016607,0.08547101365235686,98.69454329774614,0.20514058509558505,98.71411625148279,0.19194185501786182,98.72894424673783,0.16588915369148313
125,98.77402135231316,0.10853606352023284,98.61625148279953,0.19061767103386024,98.63997627520759,0.17716916637571584,98.67556346381969,0.17158085781636853

==> figures/Unlearning/poisoning/poisoning-2022-01-12-oneshot.csv <==
,# Poisoned Labels,method,seed,acc_before,ACC after fix,# Gradients,Time (s)
0,2500,first-order,42,0.8435999751091003,0.8485999703407288,512,13.842927012592554
1,2500,second-order,42,0.8435999751091003,0.8460000157356262,2396,19.00409324094653
2,2500,fine-tuning-1,42,0.8435999751091003,0.8443999886512756,-1,12.74761957116425
3,2500,fine-tuning-10,42,0.8435999751091003,0.8622000217437744,-1,94.93523717671633
4,2500,sharding-5,42,0.7814,0.7952,-1,1340.6415869481862
5,2500,sharding-10,42,0.7372,0.7562,-1,1363.2418790925294
6,2500,sharding-20,42,0.6802,0.6924,-1,1817.5963509753346
7,2500,first-order,43,0.8414000272750854,0.8456000089645386,512,11.987947160378098
8,2500,second-order,43,0.8414000272750854,0.8452000021934509,2396,18.834332859143615
9,2500,fine-tuning-1,43,0.8414000272750854,0.8446000218391418,-1,12.993776308372617
10,2500,fine-tuning-10,43,0.8414000272750854,0.8555999994277954,-1,95.2513128593564
11,2500,sharding-5,43,0.7776,0.7918,-1,1382.1454133428633
12,2500,sharding-10,43,0.7366,0.751,-1,1356.0580808110535
13,2500,sharding-20,43,0.6856,0.6998,-1,1825.8248944934458
14,2500,first-order,44,0.8468000292778015,0.8528000116348267,512,11.795592049136758
15,2500,second-order,44,0.8468000292778015,0.8266000151634216,2396,28.982357999309897
16,2500,fine-tuning-1,44,0.8443999886512756,0.8443999886512756,-1,12.384399255737662
17,2500,fine-tuning-10,44,0.8587999939918518,0.8587999939918518,-1,92.48052188754082
18,2500,sharding-5,44,0.7716,0.8028,-1,1143.8177992329001
19,2500,sharding-10,44,0.7388,0.7518,-1,1353.1793397460133
20,2500,sharding-20,44,0.6778,0.6932,-1,1830.2446066383272
21,2500,first-order,45,0.8456000089645386,0.8532000184059143,512,11.807045590132475
22,2500,second-order,45,0.8456000089645386,0.8539999723434448,2396,17.918091842904687
23,2500,fine-tuning-1,45,0.8456000089645386,0.8402000069618225,-1,12.979155074805021
24,2500,fine-tuning-10,45,0.8456000089645386,0.8565999865531921,-1,93.71181480586529
25,2500,sharding-5,45,0.78,0.801,-1,1141.8991377912462
26,2500,sharding-10,45,0.7384,0.7576,-1,1378.4426991455257
27,2500,sharding-20,45,0.6856,0.6992,-1,1828.4872955530882
28,2500,first-order,46,0.8450000286102295,0.8518000245094299,512,13.076855283230543
29,2500,second-order,46,0.8450000286102295,0.8515999913215637,2396,18.238307194784284
30,2500,fine-tuning-1,46,0.8450000286102295,0.8402000069618225,-1,12.822302086278796
31,2500,fine-tuning-10,46,0.8450000286102295,0.8555999994277954,-1,92.27499579638243
32,2500,sharding-5,46,0.7778,0.799,-1,1153.2411033269018
33,2500,sharding-10,46,0.7394,0.7538,-1,1381.1366837620735
34,2500,sharding-20,46,0.683,0.6852,-1,1813.1170131005347
35,5000,first-order,42,0.821399986743927,0.8384000062942505,512,12.253741815686226
36,5000,second-order,42,0.821399986743927,0.8367999792098999,2396,20.407004488632083
37,5000,fine-tuning-1,42,0.821399986743927,0.8348000049591064,-1,13.911483094096184
38,5000,fine-tuning-10,42,0.821399986743927,0.852400004863739,-1,95.13361272588372
39,5000,sharding-5,42,0.7652,0.7968,-1,1111.7902464866638
40,5000,sharding-10,42,0.7146,0.755,-1,1371.8488146681339
41,5000,sharding-20,42,0.666,0.6932,-1,1816.9234548173845
42,5000,first-order,43,0.8169999718666077,0.8370000123977661,512,12.351810216903687
43,5000,second-order,43,0.8169999718666077,0.8339999914169312,2396,22.00261132977903
44,5000,fine-tuning-1,43,0.8169999718666077,0.8321999907493591,-1,17.09940866753459
45,5000,fine-tuning-10,43,0.8169999718666077,0.8483999967575073,-1,98.75564607977867
46,5000,sharding-5,43,0.7582,0.7968,-1,1143.502330293879
47,5000,sharding-10,43,0.7114,0.7474,-1,1359.8889669962227
48,5000,sharding-20,43,0.668,0.6984,-1,1801.663211952895
49,5000,first-order,44,0.8216000199317932,0.8374000191688538,512,12.337985966354609
50,5000,second-order,44,0.8216000199317932,0.8295999765396118,2396,20.36938869766891
51,5000,fine-tuning-1,44,0.8256000280380249,0.8256000280380249,-1,12.18749324977398
52,5000,fine-tuning-10,44,0.8511999845504761,0.8511999845504761,-1,93.80365839973092
53,5000,sharding-5,44,0.766,0.8004,-1,1146.7984385248274
54,5000,sharding-10,44,0.7234,0.7474,-1,1366.095584165305
55,5000,sharding-20,44,0.6786,0.6914,-1,1859.8228433057666
56,5000,first-order,45,0.8108000159263611,0.8241999745368958,512,12.373331444337964
57,5000,second-order,45,0.8108000159263611,0.8022000193595886,2396,28.161106748506427
58,5000,fine-tuning-1,45,0.8108000159263611,0.8266000151634216,-1,13.750186305493116
59,5000,fine-tuning-10,45,0.8108000159263611,0.8429999947547913,-1,94.40747860632837
60,5000,sharding-5,45,0.7596,0.7958,-1,1137.3032426480204
61,5000,sharding-10,45,0.7206,0.7556,-1,1360.1797820273787
62,5000,sharding-20,45,0.675,0.6934,-1,1865.710370644927
63,5000,first-order,46,0.8185999989509583,0.8366000056266785,512,13.509657511487603
64,5000,second-order,46,0.8185999989509583,0.8378000259399414,2396,22.32194342277944
65,5000,fine-tuning-1,46,0.8185999989509583,0.8285999894142151,-1,13.431636679917574
66,5000,fine-tuning-10,46,0.8185999989509583,0.8518000245094299,-1,93.35349936038256
67,5000,sharding-5,46,0.7564,0.7946,-1,1155.7936295066029
68,5000,sharding-10,46,0.726,0.7506,-1,1362.606876488775
69,5000,sharding-20,46,0.676,0.685,-1,1938.7894017565995
70,7500,first-order,42,0.777400016784668,0.8141999840736389,512,13.023762114346027
71,7500,second-order,42,0.777400016784668,0.8116000294685364,2396,24.225966345518827
72,7500,fine-tuning-1,42,0.777400016784668,0.8180000185966492,-1,13.242526588961482
73,7500,fine-tuning-10,42,0.777400016784668,0.8367999792098999,-1,95.39805155061185
74,7500,sharding-5,42,0.7398,0.7954,-1,1163.9667351525277
75,7500,sharding-10,42,0.7012,0.7544,-1,1369.78723811917
76,7500,sharding-20,42,0.661,0.6964,-1,1814.435308514163
77,7500,first-order,43,0.7886000275611877,0.8258000016212463,512,13.976631099358201
78,7500,second-order,43,0.7886000275611877,0.8212000131607056,2396,24.160608561709523
79,7500,fine-tuning-1,43,0.7886000275611877,0.8222000002861023,-1,15.672914568334818
80,7500,fine-tuning-10,43,0.7886000275611877,0.8407999873161316,-1,98.98632670007646
81,7500,sharding-5,43,0.726,0.7908,-1,1136.7030323147774
82,7500,sharding-10,43,0.7048,0.7452,-1,1358.6565891727805
83,7500,sharding-20,43,0.6642,0.6968,-1,1816.8320417981595
84,7500,first-order,44,0.7807999849319458,0.8100000023841858,512,12.035375541076064
85,7500,second-order,44,0.7807999849319458,0.8131999969482422,2396,18.108307303860784
86,7500,fine-tuning-1,44,0.8163999915122986,0.8163999915122986,-1,12.211776023730636
87,7500,fine-tuning-10,44,0.8438000082969666,0.8438000082969666,-1,93.03178858198225
88,7500,sharding-5,44,0.7484,0.7972,-1,1145.1364281699061
89,7500,sharding-10,44,0.7064,0.7494,-1,1357.7949427049607
90,7500,sharding-20,44,0.6654,0.6978,-1,1816.759858366102
91,7500,first-order,45,0.7824000120162964,0.8086000084877014,512,12.01351685449481
92,7500,second-order,45,0.7824000120162964,0.8094000220298767,2396,18.738846695050597
93,7500,fine-tuning-1,45,0.7824000120162964,0.8100000023841858,-1,13.16948677226901
94,7500,fine-tuning-10,45,0.7824000120162964,0.8393999934196472,-1,94.57128184847534
95,7500,sharding-5,45,0.7488,0.8014,-1,1149.3985075708479
96,7500,sharding-10,45,0.7096,0.7592,-1,1360.245633436367
97,7500,sharding-20,45,0.667,0.6974,-1,1835.548002904281
98,7500,first-order,46,0.7796000242233276,0.8133999705314636,512,12.368498254567385
99,7500,second-order,46,0.7796000242233276,0.817799985408783,2396,21.6101486235857
100,7500,fine-tuning-1,46,0.7796000242233276,0.8141999840736389,-1,13.108285740017891
101,7500,fine-tuning-10,46,0.7796000242233276,0.8385999798774719,-1,94.22244950197637
102,7500,sharding-5,46,0.7444,0.7984,-1,1128.6503859702498
103,7500,sharding-10,46,0.7046,0.7544,-1,1371.1106599010527
104,7500,sharding-20,46,0.6576,0.691,-1,1811.1437945887446
105,10000,first-order,42,0.7440000176429749,0.798799991607666,512,11.963605660945177
106,10000,second-order,42,0.7440000176429749,0.8100000023841858,2396,19.287841441109776
107,10000,fine-tuning-1,42,0.7440000176429749,0.8076000213623047,-1,12.877540528774261
108,10000,fine-tuning-10,42,0.7440000176429749,0.8343999981880188,-1,95.89761805161834
109,10000,sharding-5,42,0.72,0.7982,-1,1124.229654558003
110,10000,sharding-10,42,0.6846,0.7552,-1,1375.1877706199884
111,10000,sharding-20,42,0.6402,0.6912,-1,1814.7646062932909
112,10000,first-order,43,0.748199999332428,0.7978000044822693,512,12.082683444023132
113,10000,second-order,43,0.748199999332428,0.8026000261306763,2396,19.362858524546027
114,10000,fine-tuning-1,43,0.748199999332428,0.8105999827384949,-1,14.41859688051045
115,10000,fine-tuning-10,43,0.748199999332428,0.8349999785423279,-1,99.85729377157986
116,10000,sharding-5,43,0.708,0.7874,-1,1132.3515787851065
117,10000,sharding-10,43,0.6904,0.7558,-1,1361.8521514572203
118,10000,sharding-20,43,0.6554,0.6952,-1,2090.053306112066
119,10000,first-order,44,0.753000020980835,0.8059999942779541,512,11.796421391889453
120,10000,second-order,44,0.753000020980835,0.8090000152587891,2396,17.624832678586245
121,10000,fine-tuning-1,44,0.8101999759674072,0.8101999759674072,-1,12.403742210939527
122,10000,fine-tuning-10,44,0.8325999975204468,0.8325999975204468,-1,94.45635587535799
123,10000,sharding-5,44,0.7232,0.7986,-1,1134.030350709334
124,10000,sharding-10,44,0.6922,0.7522,-1,1357.3749840855598
125,10000,sharding-20,44,0.6476,0.6892,-1,2333.5171478334814
126,10000,first-order,45,0.7508000135421753,0.8015999794006348,512,11.89334118179977
127,10000,second-order,45,0.7508000135421753,0.8014000058174133,2396,16.761949628591537
128,10000,fine-tuning-1,45,0.7508000135421753,0.8151999711990356,-1,13.132603771984577
129,10000,fine-tuning-10,45,0.7508000135421753,0.8442000150680542,-1,96.21791210956872
130,10000,sharding-5,45,0.7298,0.795,-1,1146.931350480765
131,10000,sharding-10,45,0.693,0.756,-1,1364.2978630512953
132,10000,sharding-20,45,0.648,0.6874,-1,2382.061392582953
133,10000,first-order,46,0.73580002784729,0.7901999950408936,512,16.552035938948393
134,10000,second-order,46,0.73580002784729,0.798799991607666,2396,20.10083732753992
135,10000,fine-tuning-1,46,0.73580002784729,0.8109999895095825,-1,12.873477227985859
136,10000,fine-tuning-10,46,0.73580002784729,0.8360000252723694,-1,93.47129468619823
137,10000,sharding-5,46,0.7174,0.7956,-1,1155.8771878238767
138,10000,sharding-10,46,0.6914,0.7552,-1,1375.7084271293133
139,10000,sharding-20,46,0.6518,0.6982,-1,1819.8977769576013


==> figures/Unlearning/sharding/sharding_n-S10.csv <==
n,proba
1,0.0000
2,0.0000
3,0.0000
4,0.0000
5,0.0000
6,0.0000
7,0.0000
8,0.0000
9,0.0000
10,0.0004
11,0.0020
12,0.0062
13,0.0143
14,0.0273
15,0.0460
16,0.0703
17,0.1001
18,0.1347
19,0.1732
20,0.2147
21,0.2583
22,0.3031
23,0.3481
24,0.3928
25,0.4366
26,0.4790
27,0.5196
28,0.5583
29,0.5948
30,0.6291
31,0.6612
32,0.6910
33,0.7186
34,0.7440
35,0.7675
36,0.7890
37,0.8087
38,0.8267
39,0.8431
40,0.8581
41,0.8717
42,0.8841
43,0.8953
44,0.9055
45,0.9147
46,0.9230
47,0.9306
48,0.9374
49,0.9435
50,0.9491
51,0.9541
52,0.9587
53,0.9628
54,0.9664
55,0.9698
56,0.9728
57,0.9755
58,0.9779
59,0.9801
60,0.9821
61,0.9839
62,0.9855
63,0.9869
64,0.9882
65,0.9894
66,0.9905
67,0.9914
68,0.9923
69,0.9930
70,0.9937
71,0.9944
72,0.9949
73,0.9954
74,0.9959
75,0.9963
76,0.9967
77,0.9970
78,0.9973
79,0.9976
80,0.9978
81,0.9980
82,0.9982
83,0.9984
84,0.9986
85,0.9987
86,0.9988
87,0.9990
88,0.9991
89,0.9992
90,0.9992
91,0.9993
92,0.9994
93,0.9994
94,0.9995
95,0.9996
96,0.9996
97,0.9996
98,0.9997
99,0.9997
100,0.9997
101,0.9998
102,0.9998
103,0.9998
104,0.9998
105,0.9998
106,0.9999
107,0.9999
108,0.9999
109,0.9999
110,0.9999
111,0.9999
112,0.9999
113,0.9999
114,0.9999
115,0.9999
116,1.0000
117,1.0000
118,1.0000
119,1.0000
120,1.0000
121,1.0000
122,1.0000
123,1.0000
124,1.0000
125,1.0000
126,1.0000
127,1.0000
128,1.0000
129,1.0000
130,1.0000
131,1.0000
132,1.0000
133,1.0000
134,1.0000
135,1.0000
136,1.0000
137,1.0000
138,1.0000
139,1.0000
140,1.0000
141,1.0000
142,1.0000
143,1.0000
144,1.0000
145,1.0000
146,1.0000
147,1.0000
148,1.0000
149,1.0000
150,1.0000
151,1.0000
152,1.0000
153,1.0000
154,1.0000
155,1.0000
156,1.0000
157,1.0000
158,1.0000
159,1.0000
160,1.0000
161,1.0000
162,1.0000
163,1.0000
164,1.0000
165,1.0000
166,1.0000
167,1.0000
168,1.0000
169,1.0000
170,1.0000
171,1.0000
172,1.0000
173,1.0000
174,1.0000
175,1.0000
176,1.0000
177,1.0000
178,1.0000
179,1.0000
180,1.0000
181,1.0000
182,1.0000
183,1.0000
184,1.0000
185,1.0000
186,1.0000
187,1.0000
188,1.0000
189,1.0000
190,1.0000
191,1.0000
192,1.0000
193,1.0000
194,1.0000
195,1.0000
196,1.0000
197,1.0000
198,1.0000
199,1.0000
200,1.0000
201,1.0000
202,1.0000
203,1.0000
204,1.0000
205,1.0000
206,1.0000
207,1.0000
208,1.0000
209,1.0000
210,1.0000
211,1.0000
212,1.0000
213,1.0000
214,1.0000
215,1.0000
216,1.0000
217,1.0000
218,1.0000
219,1.0000
220,1.0000
221,1.0000
222,1.0000
223,1.0000
224,1.0000
225,1.0000
226,1.0000
227,1.0000
228,1.0000
229,1.0000
230,1.0000
231,1.0000
232,1.0000
233,1.0000
234,1.0000
235,1.0000
236,1.0000
237,1.0000
238,1.0000
239,1.0000
240,1.0000
241,1.0000
242,1.0000
243,1.0000
244,1.0000
245,1.0000
246,1.0000
247,1.0000
248,1.0000
249,1.0000
250,1.0000
251,1.0000
252,1.0000
253,1.0000
254,1.0000
255,1.0000
256,1.0000
257,1.0000
258,1.0000
259,1.0000
260,1.0000
261,1.0000
262,1.0000
263,1.0000
264,1.0000
265,1.0000
266,1.0000
267,1.0000
268,1.0000
269,1.0000
270,1.0000
271,1.0000
272,1.0000
273,1.0000
274,1.0000
275,1.0000
276,1.0000
277,1.0000
278,1.0000
279,1.0000
280,1.0000
281,1.0000
282,1.0000
283,1.0000
284,1.0000
285,1.0000
286,1.0000
287,1.0000
288,1.0000
289,1.0000
290,1.0000
291,1.0000
292,1.0000
293,1.0000
294,1.0000
295,1.0000
296,1.0000
297,1.0000
298,1.0000
299,1.0000
300,1.0000


==> figures/Unlearning/sharding/sharding_n-S20.csv <==
n,proba
1,-0.0000
2,-0.0000
3,-0.0000
4,-0.0000
5,-0.0000
6,-0.0000
7,-0.0000
8,-0.0000
9,-0.0000
10,-0.0000
11,-0.0000
12,-0.0000
13,-0.0000
14,-0.0000
15,-0.0000
16,-0.0000
17,0.0000
18,0.0000
19,0.0000
20,0.0000
21,0.0000
22,0.0000
23,0.0000
24,0.0000
25,0.0000
26,0.0001
27,0.0002
28,0.0004
29,0.0008
30,0.0013
31,0.0021
32,0.0033
33,0.0049
34,0.0070
35,0.0098
36,0.0132
37,0.0175
38,0.0227
39,0.0288
40,0.0359
41,0.0441
42,0.0533
43,0.0636
44,0.0750
45,0.0875
46,0.1010
47,0.1155
48,0.1309
49,0.1471
50,0.1642
51,0.1819
52,0.2003
53,0.2193
54,0.2387
55,0.2585
56,0.2786
57,0.2990
58,0.3195
59,0.3400
60,0.3606
61,0.3811
62,0.4015
63,0.4218
64,0.4418
65,0.4615
66,0.4810
67,0.5001
68,0.5188
69,0.5372
70,0.5551
71,0.5726
72,0.5896
73,0.6062
74,0.6223
75,0.6379
76,0.6530
77,0.6677
78,0.6818
79,0.6955
80,0.7087
81,0.7214
82,0.7337
83,0.7455
84,0.7569
85,0.7678
86,0.7783
87,0.7884
88,0.7980
89,0.8073
90,0.8162
91,0.8247
92,0.8329
93,0.8407
94,0.8482
95,0.8553
96,0.8621
97,0.8687
98,0.8749
99,0.8808
100,0.8865
101,0.8920
102,0.8972
103,0.9021
104,0.9068
105,0.9113
106,0.9156
107,0.9197
108,0.9236
109,0.9273
110,0.9308
111,0.9342
112,0.9374
113,0.9405
114,0.9434
115,0.9462
116,0.9488
117,0.9513
118,0.9537
119,0.9560
120,0.9582
121,0.9602
122,0.9622
123,0.9641
124,0.9658
125,0.9675
126,0.9691
127,0.9706
128,0.9721
129,0.9735
130,0.9748
131,0.9760
132,0.9772
133,0.9784
134,0.9794
135,0.9805
136,0.9814
137,0.9824
138,0.9832
139,0.9841
140,0.9849
141,0.9856
142,0.9863
143,0.9870
144,0.9877
145,0.9883
146,0.9889
147,0.9894
148,0.9899
149,0.9904
150,0.9909
151,0.9914
152,0.9918
153,0.9922
154,0.9926
155,0.9930
156,0.9933
157,0.9936
158,0.9940
159,0.9943
160,0.9946
161,0.9948
162,0.9951
163,0.9953
164,0.9956
165,0.9958
166,0.9960
167,0.9962
168,0.9964
169,0.9966
170,0.9967
171,0.9969
172,0.9971
173,0.9972
174,0.9973
175,0.9975
176,0.9976
177,0.9977
178,0.9978
179,0.9979
180,0.9980
181,0.9981
182,0.9982
183,0.9983
184,0.9984
185,0.9985
186,0.9986
187,0.9986
188,0.9987
189,0.9988
190,0.9988
191,0.9989
192,0.9989
193,0.9990
194,0.9990
195,0.9991
196,0.9991
197,0.9992
198,0.9992
199,0.9993
200,0.9993
201,0.9993
202,0.9994
203,0.9994
204,0.9994
205,0.9995
206,0.9995
207,0.9995
208,0.9995
209,0.9996
210,0.9996
211,0.9996
212,0.9996
213,0.9996
214,0.9997
215,0.9997
216,0.9997
217,0.9997
218,0.9997
219,0.9997
220,0.9997
221,0.9998
222,0.9998
223,0.9998
224,0.9998
225,0.9998
226,0.9998
227,0.9998
228,0.9998
229,0.9998
230,0.9998
231,0.9999
232,0.9999
233,0.9999
234,0.9999
235,0.9999
236,0.9999
237,0.9999
238,0.9999
239,0.9999
240,0.9999
241,0.9999
242,0.9999
243,0.9999
244,0.9999
245,0.9999
246,0.9999
247,0.9999
248,0.9999
249,0.9999
250,0.9999
251,0.9999
252,1.0000
253,1.0000
254,1.0000
255,1.0000
256,1.0000
257,1.0000
258,1.0000
259,1.0000
260,1.0000
261,1.0000
262,1.0000
263,1.0000
264,1.0000
265,1.0000
266,1.0000
267,1.0000
268,1.0000
269,1.0000
270,1.0000
271,1.0000
272,1.0000
273,1.0000
274,1.0000
275,1.0000
276,1.0000
277,1.0000
278,1.0000
279,1.0000
280,1.0000
281,1.0000
282,1.0000
283,1.0000
284,1.0000
285,1.0000
286,1.0000
287,1.0000
288,1.0000
289,1.0000
290,1.0000
291,1.0000
292,1.0000
293,1.0000
294,1.0000
295,1.0000
296,1.0000
297,1.0000
298,1.0000
299,1.0000
300,1.0000


==> figures/Unlearning/sharding/sharding_n-S30.csv <==
n,proba
1,0.0000
2,0.0000
3,-0.0000
4,0.0000
5,-0.0000
6,-0.0000
7,-0.0000
8,-0.0000
9,-0.0000
10,-0.0000
11,-0.0000
12,-0.0000
13,-0.0000
14,-0.0000
15,-0.0000
16,-0.0000
17,-0.0000
18,-0.0000
19,-0.0000
20,-0.0000
21,-0.0000
22,-0.0000
23,-0.0000
24,-0.0000
25,-0.0000
26,-0.0000
27,-0.0000
28,-0.0000
29,-0.0000
30,-0.0000
31,0.0000
32,0.0000
33,0.0000
34,0.0000
35,0.0000
36,0.0000
37,0.0000
38,0.0000
39,0.0000
40,0.0000
41,0.0000
42,0.0000
43,0.0000
44,0.0000
45,0.0000
46,0.0001
47,0.0001
48,0.0002
49,0.0002
50,0.0003
51,0.0005
52,0.0007
53,0.0010
54,0.0013
55,0.0017
56,0.0023
57,0.0030
58,0.0038
59,0.0048
60,0.0060
61,0.0074
62,0.0091
63,0.0110
64,0.0132
65,0.0157
66,0.0185
67,0.0217
68,0.0253
69,0.0292
70,0.0336
71,0.0383
72,0.0435
73,0.0491
74,0.0552
75,0.0616
76,0.0686
77,0.0759
78,0.0837
79,0.0919
80,0.1005
81,0.1095
82,0.1189
83,0.1287
84,0.1389
85,0.1494
86,0.1602
87,0.1714
88,0.1828
89,0.1945
90,0.2064
91,0.2186
92,0.2310
93,0.2436
94,0.2563
95,0.2692
96,0.2821
97,0.2952
98,0.3084
99,0.3216
100,0.3349
101,0.3481
102,0.3614
103,0.3747
104,0.3879
105,0.4011
106,0.4142
107,0.4273
108,0.4402
109,0.4531
110,0.4658
111,0.4784
112,0.4909
113,0.5032
114,0.5154
115,0.5274
116,0.5393
117,0.5510
118,0.5625
119,0.5738
120,0.5849
121,0.5959
122,0.6066
123,0.6172
124,0.6275
125,0.6377
126,0.6476
127,0.6573
128,0.6669
129,0.6762
130,0.6853
131,0.6943
132,0.7030
133,0.7115
134,0.7198
135,0.7280
136,0.7359
137,0.7436
138,0.7512
139,0.7585
140,0.7657
141,0.7727
142,0.7795
143,0.7861
144,0.7926
145,0.7988
146,0.8050
147,0.8109
148,0.8167
149,0.8223
150,0.8278
151,0.8331
152,0.8382
153,0.8433
154,0.8481
155,0.8529
156,0.8575
157,0.8619
158,0.8663
159,0.8705
160,0.8745
161,0.8785
162,0.8824
163,0.8861
164,0.8897
165,0.8932
166,0.8966
167,0.8999
168,0.9031
169,0.9062
170,0.9092
171,0.9121
172,0.9150
173,0.9177
174,0.9203
175,0.9229
176,0.9254
177,0.9278
178,0.9301
179,0.9324
180,0.9346
181,0.9367
182,0.9388
183,0.9408
184,0.9427
185,0.9446
186,0.9464
187,0.9481
188,0.9498
189,0.9515
190,0.9530
191,0.9546
192,0.9561
193,0.9575
194,0.9589
195,0.9602
196,0.9616
197,0.9628
198,0.9640
199,0.9652
200,0.9664
201,0.9675
202,0.9685
203,0.9696
204,0.9706
205,0.9715
206,0.9725
207,0.9734
208,0.9743
209,0.9751
210,0.9759
211,0.9767
212,0.9775
213,0.9782
214,0.9790
215,0.9797
216,0.9803
217,0.9810
218,0.9816
219,0.9822
220,0.9828
221,0.9834
222,0.9839
223,0.9845
224,0.9850
225,0.9855
226,0.9860
227,0.9864
228,0.9869
229,0.9873
230,0.9877
231,0.9881
232,0.9885
233,0.9889
234,0.9893
235,0.9896
236,0.9900
237,0.9903
238,0.9906
239,0.9909
240,0.9912
241,0.9915
242,0.9918
243,0.9921
244,0.9924
245,0.9926
246,0.9929
247,0.9931
248,0.9933
249,0.9935
250,0.9938
251,0.9940
252,0.9942
253,0.9944
254,0.9945
255,0.9947
256,0.9949
257,0.9951
258,0.9952
259,0.9954
260,0.9955
261,0.9957
262,0.9958
263,0.9960
264,0.9961
265,0.9962
266,0.9964
267,0.9965
268,0.9966
269,0.9967
270,0.9968
271,0.9969
272,0.9970
273,0.9971
274,0.9972
275,0.9973
276,0.9974
277,0.9975
278,0.9976
279,0.9977
280,0.9977
281,0.9978
282,0.9979
283,0.9980
284,0.9980
285,0.9981
286,0.9982
287,0.9982
288,0.9983
289,0.9983
290,0.9984
291,0.9984
292,0.9985
293,0.9985
294,0.9986
295,0.9986
296,0.9987
297,0.9987
298,0.9988
299,0.9988
300,0.9989


==> figures/Unlearning/sharding/sharding_n-S5.csv <==
n,proba
1,0.0000
2,-0.0000
3,-0.0000
4,-0.0000
5,0.0384
6,0.1152
7,0.2150
8,0.3226
9,0.4271
10,0.5225
11,0.6064
12,0.6780
13,0.7381
14,0.7879
15,0.8288
16,0.8621
17,0.8891
18,0.9109
19,0.9286
20,0.9427
21,0.9541
22,0.9632
23,0.9706
24,0.9764
25,0.9811
26,0.9849
27,0.9879
28,0.9903
29,0.9923
30,0.9938
31,0.9950
32,0.9960
33,0.9968
34,0.9975
35,0.9980
36,0.9984
37,0.9987
38,0.9990
39,0.9992
40,0.9993
41,0.9995
42,0.9996
43,0.9997
44,0.9997
45,0.9998
46,0.9998
47,0.9999
48,0.9999
49,0.9999
50,0.9999
51,0.9999
52,1.0000
53,1.0000
54,1.0000
55,1.0000
56,1.0000
57,1.0000
58,1.0000
59,1.0000
60,1.0000
61,1.0000
62,1.0000
63,1.0000
64,1.0000
65,1.0000
66,1.0000
67,1.0000
68,1.0000
69,1.0000
70,1.0000
71,1.0000
72,1.0000
73,1.0000
74,1.0000
75,1.0000
76,1.0000
77,1.0000
78,1.0000
79,1.0000
80,1.0000
81,1.0000
82,1.0000
83,1.0000
84,1.0000
85,1.0000
86,1.0000
87,1.0000
88,1.0000
89,1.0000
90,1.0000
91,1.0000
92,1.0000
93,1.0000
94,1.0000
95,1.0000
96,1.0000
97,1.0000
98,1.0000
99,1.0000
100,1.0000
101,1.0000
102,1.0000
103,1.0000
104,1.0000
105,1.0000
106,1.0000
107,1.0000
108,1.0000
109,1.0000
110,1.0000
111,1.0000
112,1.0000
113,1.0000
114,1.0000
115,1.0000
116,1.0000
117,1.0000
118,1.0000
119,1.0000
120,1.0000
121,1.0000
122,1.0000
123,1.0000
124,1.0000
125,1.0000
126,1.0000
127,1.0000
128,1.0000
129,1.0000
130,1.0000
131,1.0000
132,1.0000
133,1.0000
134,1.0000
135,1.0000
136,1.0000
137,1.0000
138,1.0000
139,1.0000
140,1.0000
141,1.0000
142,1.0000
143,1.0000
144,1.0000
145,1.0000
146,1.0000
147,1.0000
148,1.0000
149,1.0000
150,1.0000
151,1.0000
152,1.0000
153,1.0000
154,1.0000
155,1.0000
156,1.0000
157,1.0000
158,1.0000
159,1.0000
160,1.0000
161,1.0000
162,1.0000
163,1.0000
164,1.0000
165,1.0000
166,1.0000
167,1.0000
168,1.0000
169,1.0000
170,1.0000
171,1.0000
172,1.0000
173,1.0000
174,1.0000
175,1.0000
176,1.0000
177,1.0000
178,1.0000
179,1.0000
180,1.0000
181,1.0000
182,1.0000
183,1.0000
184,1.0000
185,1.0000
186,1.0000
187,1.0000
188,1.0000
189,1.0000
190,1.0000
191,1.0000
192,1.0000
193,1.0000
194,1.0000
195,1.0000
196,1.0000
197,1.0000
198,1.0000
199,1.0000
200,1.0000
201,1.0000
202,1.0000
203,1.0000
204,1.0000
205,1.0000
206,1.0000
207,1.0000
208,1.0000
209,1.0000
210,1.0000
211,1.0000
212,1.0000
213,1.0000
214,1.0000
215,1.0000
216,1.0000
217,1.0000
218,1.0000
219,1.0000
220,1.0000
221,1.0000
222,1.0000
223,1.0000
224,1.0000
225,1.0000
226,1.0000
227,1.0000
228,1.0000
229,1.0000
230,1.0000
231,1.0000
232,1.0000
233,1.0000
234,1.0000
235,1.0000
236,1.0000
237,1.0000
238,1.0000
239,1.0000
240,1.0000
241,1.0000
242,1.0000
243,1.0000
244,1.0000
245,1.0000
246,1.0000
247,1.0000
248,1.0000
249,1.0000
250,1.0000
251,1.0000
252,1.0000
253,1.0000
254,1.0000
255,1.0000
256,1.0000
257,1.0000
258,1.0000
259,1.0000
260,1.0000
261,1.0000
262,1.0000
263,1.0000
264,1.0000
265,1.0000
266,1.0000
267,1.0000
268,1.0000
269,1.0000
270,1.0000
271,1.0000
272,1.0000
273,1.0000
274,1.0000
275,1.0000
276,1.0000
277,1.0000
278,1.0000
279,1.0000
280,1.0000
281,1.0000
282,1.0000
283,1.0000
284,1.0000
285,1.0000
286,1.0000
287,1.0000
288,1.0000
289,1.0000
290,1.0000
291,1.0000
292,1.0000
293,1.0000
294,1.0000
295,1.0000
296,1.0000
297,1.0000
298,1.0000
299,1.0000
300,1.0000


==> figures/affected_data/affected_data_entries.csv <==
x,Spam,Malware,Adult,Diabetis
20,0.20,0.53,0.06,1.41
40,0.39,1.01,0.11,2.82
60,0.60,1.37,0.17,4.23
80,0.80,1.78,0.22,5.64
100,0.98,2.33,0.27,7.05
120,1.18,2.75,0.33,8.46

==> figures/affected_data/affected_data_points.csv <==
x,Spam,Malware,Adult,Diabetis
20,13.84,14.60,0.06,3.25
40,22.07,24.15,0.12,6.5
60,30.13,28.76,0.18,9.75
80,35.47,32.26,0.25,13
100,39.60,37.88,0.30,16.25
120,43.87,40.45,0.37,19.5
